Neural networks for first order HJB equations and application to front propagation with obstacle terms

We consider a deterministic optimal control problem with a maximum running cost functional, in a finite horizon context, and propose deep neural network approximations for Bellman's dynamic programming principle, corresponding also to some first-order Hamilton-Jacobi-Bellman equations. This work follows the lines of Hur\'e et al. (SIAM J. Numer. Anal., vol. 59 (1), 2021, pp. 525-557) where algorithms are proposed in a stochastic context. However, we need to develop a completely new approach in order to deal with the propagation of errors in the deterministic setting, where no diffusion is present in the dynamics. Our analysis gives precise error estimates in an average norm. The study is then illustrated on several academic numerical examples related to front propagations models in the presence of obstacle constraints, showing the relevance of the approach for average dimensions (e.g. from $2$ to $8$), even for non-smooth value functions.

==> numadv/SL2FULL_D6/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  6   5     0.00     0.00    3   40       2000      0     200000   0.0000000    0.000000    0.000000    0.000000       0.100 False
  6   5  4185.52     0.00    3   40       2000      0     200000   0.0697274    0.011862    0.061038    0.011628       0.100 False
  6   5  9679.45     0.00    3   40       2000      0     200000   0.0610927    0.013517    0.042749    0.011482       0.100 False
  6   5 15924.55     0.00    3   40       2000      0     200000   0.0904793    0.013059    0.062385    0.009560       0.100 False
  6   5 22957.91     0.00    3   40       2000      0     200000   0.0982593    0.015943    0.063014    0.009468       0.100 False
  6   5 30676.52     0.00    3   40       2000      0     200000   0.0946898    0.014963    0.064166    0.010818       0.100 False


==> numadv/SL2FULL_D6/ltf_data.txt <==
  6	  5	0.00000000	0.00000000	3	40	2000	0	200000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	4185.52310109	0.00000000	3	40	2000	0	200000	0.06972741	0.01186156	0.06103826	0.01162838	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	9679.45296764	0.00000000	3	40	2000	0	200000	0.06109269	0.01351733	0.04274921	0.01148249	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	15924.54745030	0.00000000	3	40	2000	0	200000	0.09047925	0.01305903	0.06238547	0.00956033	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	22957.91326118	0.00000000	3	40	2000	0	200000	0.09825926	0.01594338	0.06301433	0.00946783	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	30676.52240205	0.00000000	3	40	2000	0	200000	0.09468983	0.01496313	0.06416631	0.01081788	0.10000000	False	0.20000000	10000000000.00000000


==> numadv/SL2SEMI_D6/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  6   5     0.00     0.00    3   40       2000      0     200000   0.0000000    0.000000    0.000000    0.000000       0.100 False
  6   5  4074.59     0.00    3   40       2000      0     200000   0.1545906    0.023754    0.154591    0.033490       0.100 False
  6   5  9075.45     0.00    3   40       2000      0     200000   0.1190892    0.025447    0.119089    0.027406       0.100 False
  6   5 14068.98     0.00    3   40       2000      0     200000   0.0813708    0.022499    0.061852    0.018281       0.100 False
  6   5 19059.25     0.00    3   40       2000      0     200000   0.0855843    0.018922    0.048625    0.014508       0.100 False
  6   5 24063.87     0.00    3   40       2000      0     200000   0.0908285    0.018429    0.057668    0.012869       0.100 False


==> numadv/SL2SEMI_D6/ltf_data.txt <==
  6	  5	0.00000000	0.00000000	3	40	2000	0	200000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	4074.59264922	0.00000000	3	40	2000	0	200000	0.15459061	0.02375384	0.15459061	0.03348977	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	9075.44834471	0.00000000	3	40	2000	0	200000	0.11908922	0.02544716	0.11908922	0.02740623	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	14068.98094082	0.00000000	3	40	2000	0	200000	0.08137084	0.02249894	0.06185190	0.01828120	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	19059.25233865	0.00000000	3	40	2000	0	200000	0.08558426	0.01892187	0.04862520	0.01450792	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	24063.86906123	0.00000000	3	40	2000	0	200000	0.09082846	0.01842853	0.05766849	0.01286890	0.10000000	False	0.20000000	10000000000.00000000


==> numadv/SL3_D6/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  6   5     0.00     0.00    3   40       2000      0     200000   0.0000000    0.000000    0.000000    0.000000       0.100 False
  6   5  2050.52     0.00    3   40       2000      0     200000   0.0021356    0.000047    0.001788    0.000079       0.100 False
  6   5  4900.70     0.00    3   40       2000      0     200000   0.0021356    0.000078    0.001788    0.000104       0.100 False
  6   5  8463.38     0.00    3   40       2000      0     200000   0.0021356    0.000093    0.001788    0.000100       0.100 False
  6   5 12807.71     0.00    3   40       2000      0     200000   0.0021356    0.000096    0.001788    0.000097       0.100 False
  6   5 17930.83     0.00    3   40       2000      0     200000   0.0021356    0.000096    0.001788    0.000095       0.100 False


==> numadv/SL3_D6/ltf_data.txt <==
  6	  5	0.00000000	0.00000000	3	40	2000	0	200000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	2050.51851225	0.00000000	3	40	2000	0	200000	0.00213565	0.00004672	0.00178842	0.00007868	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	4900.70180798	0.00000000	3	40	2000	0	200000	0.00213565	0.00007767	0.00178842	0.00010378	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	8463.37775564	0.00000000	3	40	2000	0	200000	0.00213565	0.00009340	0.00178842	0.00009978	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	12807.70858359	0.00000000	3	40	2000	0	200000	0.00213565	0.00009606	0.00178842	0.00009655	0.10000000	False	0.20000000	10000000000.00000000
  6	  5	17930.83308339	0.00000000	3	40	2000	0	200000	0.00213565	0.00009585	0.00178842	0.00009535	0.10000000	False	0.20000000	10000000000.00000000


==> numeik/2022-06-24-07h17-save-eik-SL3-D08-N04-NEXT4000-4000-o01-B1000/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  8   4     0.00     0.00    3   40       1000      0     400000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  8   4  7087.49     0.00    3   40       1000      0     400000   0.1992834    0.000705    0.001938    0.000178       0.100 False      nIRclip
  8   4 15811.51     0.00    3   40       1000      0     400000   0.1989468    0.003310    0.000505    0.000202       0.100 False      nIRclip
  8   4 26082.65     0.00    3   40       1000      0     400000   0.1991268    0.008696    0.000481    0.000212       0.100 False      nIRclip
  8   4 37871.74     0.00    3   40       1000      0     400000   0.1991973    0.018115    0.000439    0.000219       0.100 False      nIRclip


==> numeik/2022-06-24-07h17-save-eik-SL3-D08-N04-NEXT4000-4000-o01-B1000/ltf_data.txt <==
  8	  4	0.00000000	0.00000000	3	40	1000	0	400000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	100.00000000	10000000000.00000000
  8	  4	7087.48984933	0.00000000	3	40	1000	0	400000	0.19928342	0.00070473	0.00193838	0.00017790	0.10000000	False	nIRclip	100.00000000	10000000000.00000000
  8	  4	15811.51218009	0.00000000	3	40	1000	0	400000	0.19894683	0.00331022	0.00050528	0.00020192	0.10000000	False	nIRclip	100.00000000	10000000000.00000000
  8	  4	26082.64789605	0.00000000	3	40	1000	0	400000	0.19912678	0.00869633	0.00048123	0.00021175	0.10000000	False	nIRclip	100.00000000	10000000000.00000000
  8	  4	37871.74340963	0.00000000	3	40	1000	0	400000	0.19919729	0.01811520	0.00043859	0.00021851	0.10000000	False	nIRclip	100.00000000	10000000000.00000000


==> numeikc/EIKOD2500EXT/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  2   8     0.00     0.00    3   60       4000      0      50000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  2   8   690.31     0.00    3   60       4000      0      50000   0.0084636    0.000005    0.000056    0.000014       0.100 False      nIRclip
  2   8  1704.17     0.00    3   60       4000      0      50000   0.0089872    0.000009    0.000160    0.000028       0.100 False      nIRclip
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  2   8     0.00     0.00    3   60       4000      0      50000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  2   8   581.22     0.00    3   60       4000      0      50000   0.0084636    0.000005    0.000056    0.000014       0.100 False      nIRclip
  2   8  1540.41     0.00    3   60       4000      0      50000   0.0089872    0.000009    0.000160    0.000028       0.100 False      nIRclip
  2   8  2518.09     0.00    3   60       4000      0      50000   0.1021559    0.000041    0.000178    0.000036       0.100 False      nIRclip
  2   8  3777.64     0.00    3   60       4000      0      50000   0.0901182    0.000154    0.000355    0.000049       0.100 False      nIRclip
  2   8  5272.52     0.00    3   60       4000      0      50000   0.1012053    0.000433    0.060509    0.002737       0.100 False      nIRclip
  2   8  7013.95     0.00    3   60       4000      0      50000   0.1242504    0.001071    0.068478    0.005121       0.100 False      nIRclip
  2   8  9028.12     0.00    3   60       4000      0      50000   0.1343346    0.001802    0.069398    0.004592       0.100 False      nIRclip
  2   8 11308.62     0.00    3   60       4000      0      50000   0.1240108    0.002939    0.088122    0.005209       0.100 False      nIRclip


==> numeikc/EIKOD2500EXT/ltf_data.txt <==
  2	  8	0.00000000	0.00000000	3	60	4000	0	50000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	690.30781126	0.00000000	3	60	4000	0	50000	0.00846362	0.00000454	0.00005604	0.00001385	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	1704.17376828	0.00000000	3	60	4000	0	50000	0.00898719	0.00000858	0.00016045	0.00002807	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	0.00000000	0.00000000	3	60	4000	0	50000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	581.21670318	0.00000000	3	60	4000	0	50000	0.00846362	0.00000454	0.00005604	0.00001385	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	1540.41342926	0.00000000	3	60	4000	0	50000	0.00898719	0.00000858	0.00016045	0.00002807	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	2518.09255958	0.00000000	3	60	4000	0	50000	0.10215592	0.00004124	0.00017823	0.00003612	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	3777.63691831	0.00000000	3	60	4000	0	50000	0.09011817	0.00015414	0.00035468	0.00004856	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	5272.52341843	0.00000000	3	60	4000	0	50000	0.10120526	0.00043339	0.06050873	0.00273708	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	7013.94526410	0.00000000	3	60	4000	0	50000	0.12425041	0.00107069	0.06847761	0.00512061	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	9028.12250304	0.00000000	3	60	4000	0	50000	0.13433456	0.00180182	0.06939821	0.00459210	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	11308.61972785	0.00000000	3	60	4000	0	50000	0.12401083	0.00293932	0.08812182	0.00520947	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeikc/EIKOD41000EXT/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  4   8     0.00     0.00    3   60       4000      0     100000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  4   8   985.40     0.00    3   60       4000      0     100000   0.8380132    0.000279    0.000008    0.000002       0.100 False      nIRclip
  4   8  2522.71     0.00    3   60       4000      0     100000   0.1113735    0.000112    0.000084    0.000015       0.100 False      nIRclip
  4   8  4719.78     0.00    3   60       4000      0     100000   0.0948603    0.000150    0.001025    0.000060       0.100 False      nIRclip
  4   8  7481.01     0.00    3   60       4000      0     100000   0.1304305    0.000327    0.003028    0.000221       0.100 False      nIRclip
  4   8 10832.23     0.00    3   60       4000      0     100000   0.1254026    0.000723    0.059422    0.003235       0.100 False      nIRclip
  4   8 14888.10     0.00    3   60       4000      0     100000   0.2083875    0.001542    0.054238    0.004855       0.100 False      nIRclip
  4   8 19496.29     0.00    3   60       4000      0     100000   0.4059830    0.002900    0.060929    0.004842       0.100 False      nIRclip
  4   8 24633.04     0.00    3   60       4000      0     100000   0.2489226    0.004699    0.086719    0.005452       0.100 False      nIRclip


==> numeikc/EIKOD41000EXT/ltf_data.txt <==
  4	  8	0.00000000	0.00000000	3	60	4000	0	100000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	985.39712143	0.00000000	3	60	4000	0	100000	0.83801323	0.00027888	0.00000764	0.00000225	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	2522.70601797	0.00000000	3	60	4000	0	100000	0.11137348	0.00011189	0.00008417	0.00001505	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	4719.77942371	0.00000000	3	60	4000	0	100000	0.09486032	0.00014963	0.00102521	0.00006039	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	7481.01473880	0.00000000	3	60	4000	0	100000	0.13043046	0.00032718	0.00302758	0.00022069	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	10832.22704220	0.00000000	3	60	4000	0	100000	0.12540257	0.00072296	0.05942202	0.00323537	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	14888.09868646	0.00000000	3	60	4000	0	100000	0.20838749	0.00154186	0.05423841	0.00485536	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	19496.28934765	0.00000000	3	60	4000	0	100000	0.40598297	0.00290044	0.06092863	0.00484197	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	24633.04303336	0.00000000	3	60	4000	0	100000	0.24892259	0.00469851	0.08671872	0.00545198	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeikc/EIKOD64000EXT/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  6   8     0.00     0.00    3   60       4000      0     400000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  6   8  5821.06     0.00    3   60       4000      0     400000   0.8383985    0.000279    0.000020    0.000007       0.100 False      nIRclip
  6   8 14246.01     0.00    3   60       4000      0     400000   0.8750782    0.001893    0.000021    0.000007       0.100 False      nIRclip
  6   8 25621.54     0.00    3   60       4000      0     400000   0.8754964    0.004089    0.000024    0.000006       0.100 False      nIRclip
  6   8 39950.84     0.00    3   60       4000      0     400000   0.8748109    0.006639    0.013873    0.000327       0.100 False      nIRclip
  6   8 57236.30     0.00    3   60       4000      0     400000   0.8724524    0.010345    0.101073    0.005580       0.100 False      nIRclip
  6   8 77300.88     0.00    3   60       4000      0     400000   0.8597623    0.015741    0.103737    0.007608       0.100 False      nIRclip
  6   8 100440.81     0.00    3   60       4000      0     400000   0.8758918    0.024894    0.110035    0.008089       0.100 False      nIRclip
  6   8 126386.06     0.00    3   60       4000      0     400000   0.8737937    0.037023    0.109190    0.010125       0.100 False      nIRclip


==> numeikc/EIKOD64000EXT/ltf_data.txt <==
  6	  8	0.00000000	0.00000000	3	60	4000	0	400000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	5821.06493330	0.00000000	3	60	4000	0	400000	0.83839852	0.00027934	0.00002016	0.00000726	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	14246.00722075	0.00000000	3	60	4000	0	400000	0.87507820	0.00189306	0.00002111	0.00000662	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	25621.54201865	0.00000000	3	60	4000	0	400000	0.87549639	0.00408934	0.00002375	0.00000592	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	39950.84198785	0.00000000	3	60	4000	0	400000	0.87481093	0.00663898	0.01387314	0.00032668	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	57236.30462241	0.00000000	3	60	4000	0	400000	0.87245238	0.01034531	0.10107294	0.00558015	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	77300.87766552	0.00000000	3	60	4000	0	400000	0.85976225	0.01574098	0.10373671	0.00760820	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	100440.80517292	0.00000000	3	60	4000	0	400000	0.87589180	0.02489416	0.11003475	0.00808934	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	126386.06133151	0.00000000	3	60	4000	0	400000	0.87379372	0.03702325	0.10918982	0.01012487	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKNCD2NEXT500/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  2   8     0.00     0.00    3   60       4000      0      50000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  2   8   473.43     0.00    3   60       4000      0      50000   0.0187194    0.000005    0.000241    0.000053       0.100 False      nIRclip
  2   8  1238.10     0.00    3   60       4000      0      50000   0.7058012    0.000121    0.000602    0.000121       0.100 False      nIRclip
  2   8  2288.48     0.00    3   60       4000      0      50000   0.2655396    0.000572    0.101853    0.014493       0.100 False      nIRclip
  2   8  3722.48     0.00    3   60       4000      0      50000   0.2833681    0.001396    0.119016    0.026282       0.100 False      nIRclip
  2   8  5268.10     0.00    3   60       4000      0      50000   0.2769189    0.002617    0.118296    0.036400       0.100 False      nIRclip
  2   8  6911.09     0.00    3   60       4000      0      50000   0.2585969    0.004206    0.122153    0.040493       0.100 False      nIRclip
  2   8  8797.71     0.00    3   60       4000      0      50000   0.2677746    0.005711    0.121799    0.045053       0.100 False      nIRclip
  2   8 10930.05     0.00    3   60       4000      0      50000   0.2660456    0.005992    0.119300    0.046118       0.100 False      nIRclip


==> numeiknc/EIKNCD2NEXT500/ltf_data.txt <==
  2	  8	0.00000000	0.00000000	3	60	4000	0	50000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	473.42653608	0.00000000	3	60	4000	0	50000	0.01871938	0.00000476	0.00024111	0.00005275	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	1238.09661102	0.00000000	3	60	4000	0	50000	0.70580125	0.00012132	0.00060150	0.00012136	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	2288.48410320	0.00000000	3	60	4000	0	50000	0.26553965	0.00057192	0.10185279	0.01449269	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	3722.47648311	0.00000000	3	60	4000	0	50000	0.28336811	0.00139630	0.11901557	0.02628177	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	5268.10058498	0.00000000	3	60	4000	0	50000	0.27691889	0.00261744	0.11829603	0.03640006	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	6911.08652067	0.00000000	3	60	4000	0	50000	0.25859690	0.00420626	0.12215316	0.04049347	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	8797.70565176	0.00000000	3	60	4000	0	50000	0.26777458	0.00571098	0.12179875	0.04505338	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  2	  8	10930.05379367	0.00000000	3	60	4000	0	50000	0.26604557	0.00599198	0.11929977	0.04611762	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKNCD4NEXT1000/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  4   8     0.00     0.00    3   60       4000      0     100000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  4   8  1306.66     0.00    3   60       4000      0     100000   0.9003242    0.000158    0.000042    0.000018       0.100 False      nIRclip
  4   8  3290.81     0.00    3   60       4000      0     100000   0.7010515    0.000298    0.002768    0.000210       0.100 False      nIRclip
  4   8  5950.47     0.00    3   60       4000      0     100000   0.3634772    0.000659    0.091755    0.011073       0.100 False      nIRclip
  4   8  9292.30     0.00    3   60       4000      0     100000   0.7719638    0.001493    0.107819    0.017311       0.100 False      nIRclip
  4   8 13326.93     0.00    3   60       4000      0     100000   0.4517094    0.002626    0.109647    0.020637       0.100 False      nIRclip
  4   8 18090.02     0.00    3   60       4000      0     100000   0.3848845    0.004224    0.107528    0.020567       0.100 False      nIRclip
  4   8 23515.81     0.00    3   60       4000      0     100000   0.3677455    0.005868    0.113281    0.026239       0.100 False      nIRclip
  4   8 29574.62     0.00    3   60       4000      0     100000   0.3904146    0.006770    0.115839    0.026939       0.100 False      nIRclip


==> numeiknc/EIKNCD4NEXT1000/ltf_data.txt <==
  4	  8	0.00000000	0.00000000	3	60	4000	0	100000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	1306.65860271	0.00000000	3	60	4000	0	100000	0.90032417	0.00015777	0.00004204	0.00001758	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	3290.80810428	0.00000000	3	60	4000	0	100000	0.70105147	0.00029757	0.00276826	0.00020996	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	5950.47290730	0.00000000	3	60	4000	0	100000	0.36347723	0.00065861	0.09175511	0.01107252	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	9292.30078840	0.00000000	3	60	4000	0	100000	0.77196378	0.00149253	0.10781862	0.01731071	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	13326.92776990	0.00000000	3	60	4000	0	100000	0.45170939	0.00262621	0.10964738	0.02063713	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	18090.02434945	0.00000000	3	60	4000	0	100000	0.38488448	0.00422376	0.10752808	0.02056722	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	23515.81232119	0.00000000	3	60	4000	0	100000	0.36774552	0.00586765	0.11328122	0.02623855	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	29574.62481427	0.00000000	3	60	4000	0	100000	0.39041460	0.00676993	0.11583852	0.02693906	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKNCD6NEXT4000/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  6   8     0.00     0.00    3   60       4000      0     400000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  6   8  5683.44     0.00    3   60       4000      0     400000   0.9002033    0.000158    0.000032    0.000007       0.100 False      nIRclip
  6   8 14293.95     0.00    3   60       4000      0     400000   0.9484422    0.000665    0.002543    0.000432       0.100 False      nIRclip
  6   8 25807.53     0.00    3   60       4000      0     400000   0.8882287    0.001673    0.095463    0.011547       0.100 False      nIRclip
  6   8 40302.52     0.00    3   60       4000      0     400000   0.8906102    0.002986    0.101234    0.018696       0.100 False      nIRclip
  6   8 57687.90     0.00    3   60       4000      0     400000   1.1166214    0.005286    0.105569    0.022521       0.100 False      nIRclip
  6   8 77967.04     0.00    3   60       4000      0     400000   1.0116459    0.008115    0.106245    0.026963       0.100 False      nIRclip
  6   8 101141.53     0.00    3   60       4000      0     400000   1.0192705    0.010727    0.114289    0.030316       0.100 False      nIRclip
  6   8 127216.96     0.00    3   60       4000      0     400000   0.9691984    0.010885    0.177910    0.028764       0.100 False      nIRclip


==> numeiknc/EIKNCD6NEXT4000/ltf_data.txt <==
  6	  8	0.00000000	0.00000000	3	60	4000	0	400000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	5683.44219637	0.00000000	3	60	4000	0	400000	0.90020335	0.00015751	0.00003194	0.00000679	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	14293.94552445	0.00000000	3	60	4000	0	400000	0.94844222	0.00066483	0.00254325	0.00043222	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	25807.53338623	0.00000000	3	60	4000	0	400000	0.88822871	0.00167343	0.09546320	0.01154680	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	40302.51647401	0.00000000	3	60	4000	0	400000	0.89061016	0.00298570	0.10123371	0.01869564	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	57687.90008473	0.00000000	3	60	4000	0	400000	1.11662138	0.00528605	0.10556948	0.02252078	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	77967.04147601	0.00000000	3	60	4000	0	400000	1.01164591	0.00811502	0.10624508	0.02696287	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	101141.52778506	0.00000000	3	60	4000	0	400000	1.01927054	0.01072736	0.11428908	0.03031589	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  6	  8	127216.96320844	0.00000000	3	60	4000	0	400000	0.96919841	0.01088511	0.17791009	0.02876354	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKNCD8NEXT6000/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit      tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  8   8      0.00     0.00    3   60       4000      0     600000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  8   8   7517.71     0.00    3   60       4000      0     600000   0.9003037    0.000159    0.000361    0.000066       0.100 False      nIRclip
  8   8  18658.00     0.00    3   60       4000      0     600000   1.0002010    0.001091    0.000502    0.000069       0.100 False      nIRclip
  8   8  33473.77     0.00    3   60       4000      0     600000   1.0442628    0.002277    0.087358    0.014062       0.100 False      nIRclip
  8   8  52134.61     0.00    3   60       4000      0     600000   1.0573508    0.004512    0.108946    0.021713       0.100 False      nIRclip
  8   8  74433.22     0.00    3   60       4000      0     600000   1.0523156    0.008724    0.092945    0.020359       0.100 False      nIRclip
  8   8 100426.12     0.00    3   60       4000      0     600000   1.0626544    0.016576    0.094560    0.019504       0.100 False      nIRclip
  8   8 130162.76     0.00    3   60       4000      0     600000   1.0631977    0.027347    0.144981    0.028042       0.100 False      nIRclip
  8   8 163637.34     0.00    3   60       4000      0     600000   1.0522424    0.037531    0.171404    0.029526       0.100 False      nIRclip


==> numeiknc/EIKNCD8NEXT6000/ltf_data.txt <==
  8	  8	0.00000000	0.00000000	3	60	4000	0	600000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  8	  8	7517.71377468	0.00000000	3	60	4000	0	600000	0.90030366	0.00015860	0.00036104	0.00006628	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  8	  8	18658.00293756	0.00000000	3	60	4000	0	600000	1.00020099	0.00109086	0.00050189	0.00006851	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  8	  8	33473.76784492	0.00000000	3	60	4000	0	600000	1.04426277	0.00227655	0.08735795	0.01406161	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  8	  8	52134.60993242	0.00000000	3	60	4000	0	600000	1.05735075	0.00451193	0.10894634	0.02171267	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  8	  8	74433.22476029	0.00000000	3	60	4000	0	600000	1.05231559	0.00872401	0.09294522	0.02035935	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  8	  8	100426.11812353	0.00000000	3	60	4000	0	600000	1.06265438	0.01657588	0.09456003	0.01950392	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  8	  8	130162.76066089	0.00000000	3	60	4000	0	600000	1.06319773	0.02734696	0.14498094	0.02804229	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  8	  8	163637.33819079	0.00000000	3	60	4000	0	600000	1.05224240	0.03753125	0.17140448	0.02952624	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT16SL2FULL/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  4  16     0.00     0.00    3   60       4000      0     100000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  4  16  2554.45     0.00    3   60       4000      0     100000   0.5234222    0.001971    0.155307    0.073395       0.100 False      nIRclip
  4  16  5930.92     0.00    3   60       4000      0     100000   0.3725080    0.003310    0.157377    0.073866       0.100 False      nIRclip
  4  16  9938.14     0.00    3   60       4000      0     100000   0.3146459    0.002409    0.205803    0.061960       0.100 False      nIRclip
  4  16 14650.39     0.00    3   60       4000      0     100000   0.7062986    0.002031    0.140532    0.055801       0.100 False      nIRclip
  4  16 20103.41     0.00    3   60       4000      0     100000   0.3007275    0.002804    0.186926    0.059922       0.100 False      nIRclip
  4  16 26155.96     0.00    3   60       4000      0     100000   0.4047738    0.004226    0.186133    0.042659       0.100 False      nIRclip
  4  16 32848.73     0.00    3   60       4000      0     100000   0.2885263    0.004466    0.133299    0.037393       0.100 False      nIRclip
  4  16 40227.61     0.00    3   60       4000      0     100000   0.2196965    0.004823    0.134199    0.043624       0.100 False      nIRclip
  4  16 48280.42     0.00    3   60       4000      0     100000   0.3311745    0.004851    0.160113    0.044967       0.100 False      nIRclip
  4  16 57034.20     0.00    3   60       4000      0     100000   0.2874060    0.006319    0.158368    0.042439       0.100 False      nIRclip
  4  16 66462.06     0.00    3   60       4000      0     100000   0.2637708    0.006452    0.127744    0.030493       0.100 False      nIRclip
  4  16 76516.24     0.00    3   60       4000      0     100000   0.2960098    0.007883    0.189134    0.028801       0.100 False      nIRclip
  4  16 87275.33     0.00    3   60       4000      0     100000   0.3798221    0.009937    0.137983    0.026112       0.100 False      nIRclip
  4  16 98787.78     0.00    3   60       4000      0     100000   0.2223123    0.010448    0.169823    0.033824       0.100 False      nIRclip
  4  16 110952.58     0.00    3   60       4000      0     100000   0.3215529    0.011045    0.157317    0.031557       0.100 False      nIRclip
  4  16 123948.34     0.00    3   60       4000      0     100000   0.3319924    0.009616    0.153534    0.028833       0.100 False      nIRclip


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT16SL2FULL/ltf_data.txt <==
  4	 16	0.00000000	0.00000000	3	60	4000	0	100000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	2554.45389342	0.00000000	3	60	4000	0	100000	0.52342218	0.00197076	0.15530691	0.07339543	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	5930.92267585	0.00000000	3	60	4000	0	100000	0.37250799	0.00330986	0.15737683	0.07386622	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	9938.13974142	0.00000000	3	60	4000	0	100000	0.31464589	0.00240857	0.20580333	0.06195992	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	14650.38608646	0.00000000	3	60	4000	0	100000	0.70629859	0.00203118	0.14053199	0.05580056	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	20103.40885735	0.00000000	3	60	4000	0	100000	0.30072755	0.00280413	0.18692569	0.05992161	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	26155.96040201	0.00000000	3	60	4000	0	100000	0.40477383	0.00422595	0.18613252	0.04265942	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	32848.73050427	0.00000000	3	60	4000	0	100000	0.28852630	0.00446641	0.13329896	0.03739341	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	40227.60507655	0.00000000	3	60	4000	0	100000	0.21969652	0.00482276	0.13419913	0.04362432	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	48280.42468166	0.00000000	3	60	4000	0	100000	0.33117449	0.00485096	0.16011296	0.04496742	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	57034.20358133	0.00000000	3	60	4000	0	100000	0.28740597	0.00631933	0.15836832	0.04243871	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	66462.06180024	0.00000000	3	60	4000	0	100000	0.26377076	0.00645170	0.12774438	0.03049314	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	76516.23589087	0.00000000	3	60	4000	0	100000	0.29600978	0.00788348	0.18913391	0.02880142	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	87275.33100510	0.00000000	3	60	4000	0	100000	0.37982213	0.00993695	0.13798344	0.02611205	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	98787.77636886	0.00000000	3	60	4000	0	100000	0.22231233	0.01044798	0.16982274	0.03382359	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	110952.58040261	0.00000000	3	60	4000	0	100000	0.32155287	0.01104483	0.15731673	0.03155667	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	123948.34390640	0.00000000	3	60	4000	0	100000	0.33199239	0.00961617	0.15353444	0.02883254	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT16SL2SEMI/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  4  16     0.00     0.00    3   60       4000      0     100000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  4  16  2554.77     0.00    3   60       4000      0     100000   0.5234222    0.001971    0.155307    0.073395       0.100 False      nIRclip
  4  16  5424.24     0.00    3   60       4000      0     100000   0.6093382    0.003307    0.348702    0.117877       0.100 False      nIRclip
  4  16  8240.22     0.00    3   60       4000      0     100000   0.5615862    0.005352    0.321995    0.124677       0.100 False      nIRclip
  4  16 11072.34     0.00    3   60       4000      0     100000   0.6488404    0.007047    0.286084    0.101552       0.100 False      nIRclip
  4  16 13897.87     0.00    3   60       4000      0     100000   0.5751684    0.008502    0.284122    0.121687       0.100 False      nIRclip
  4  16 16713.46     0.00    3   60       4000      0     100000   0.5659437    0.010547    0.253261    0.116533       0.100 False      nIRclip
  4  16 19536.49     0.00    3   60       4000      0     100000   0.6261477    0.013207    0.275682    0.119182       0.100 False      nIRclip
  4  16 22358.72     0.00    3   60       4000      0     100000   0.6569457    0.016449    0.274847    0.132353       0.100 False      nIRclip
  4  16 25172.87     0.00    3   60       4000      0     100000   0.7290812    0.021425    0.270749    0.107778       0.100 False      nIRclip
  4  16 28001.79     0.00    3   60       4000      0     100000   0.7834277    0.027673    0.289749    0.098540       0.100 False      nIRclip
  4  16 30829.49     0.00    3   60       4000      0     100000   0.8168554    0.035634    0.291411    0.107668       0.100 False      nIRclip
  4  16 33650.73     0.00    3   60       4000      0     100000   0.8670254    0.045225    0.294197    0.106459       0.100 False      nIRclip
  4  16 36470.59     0.00    3   60       4000      0     100000   0.9352455    0.057085    0.279977    0.111416       0.100 False      nIRclip
  4  16 39293.79     0.00    3   60       4000      0     100000   0.9903784    0.069614    0.274342    0.103801       0.100 False      nIRclip
  4  16 42121.04     0.00    3   60       4000      0     100000   1.0540991    0.083281    0.267316    0.102516       0.100 False      nIRclip
  4  16 44941.81     0.00    3   60       4000      0     100000   1.0706902    0.092128    0.291562    0.105922       0.100 False      nIRclip


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT16SL2SEMI/ltf_data.txt <==
  4	 16	0.00000000	0.00000000	3	60	4000	0	100000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	2554.76699328	0.00000000	3	60	4000	0	100000	0.52342218	0.00197076	0.15530691	0.07339543	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	5424.24474382	0.00000000	3	60	4000	0	100000	0.60933816	0.00330745	0.34870172	0.11787677	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	8240.21656799	0.00000000	3	60	4000	0	100000	0.56158620	0.00535193	0.32199511	0.12467679	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	11072.33906126	0.00000000	3	60	4000	0	100000	0.64884043	0.00704715	0.28608370	0.10155202	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	13897.86578774	0.00000000	3	60	4000	0	100000	0.57516837	0.00850205	0.28412244	0.12168746	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	16713.45846343	0.00000000	3	60	4000	0	100000	0.56594372	0.01054685	0.25326061	0.11653338	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	19536.48656893	0.00000000	3	60	4000	0	100000	0.62614775	0.01320692	0.27568230	0.11918176	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	22358.71538067	0.00000000	3	60	4000	0	100000	0.65694571	0.01644880	0.27484709	0.13235271	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	25172.86912394	0.00000000	3	60	4000	0	100000	0.72908115	0.02142485	0.27074873	0.10777820	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	28001.78996134	0.00000000	3	60	4000	0	100000	0.78342772	0.02767337	0.28974852	0.09853981	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	30829.49300647	0.00000000	3	60	4000	0	100000	0.81685543	0.03563437	0.29141068	0.10766845	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	33650.73432970	0.00000000	3	60	4000	0	100000	0.86702538	0.04522537	0.29419667	0.10645944	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	36470.59071112	0.00000000	3	60	4000	0	100000	0.93524551	0.05708463	0.27997670	0.11141594	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	39293.78855991	0.00000000	3	60	4000	0	100000	0.99037838	0.06961425	0.27434152	0.10380078	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	42121.04130983	0.00000000	3	60	4000	0	100000	1.05409908	0.08328055	0.26731628	0.10251553	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	44941.81317329	0.00000000	3	60	4000	0	100000	1.07069016	0.09212764	0.29156202	0.10592223	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT16SL3/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  4  16     0.00     0.00    3   60       4000      0     100000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  4  16  1280.29     0.00    3   60       4000      0     100000   0.4016945    0.000020    0.000278    0.000067       0.100 False      nIRclip
  4  16  3258.81     0.00    3   60       4000      0     100000   0.3828053    0.000057    0.000904    0.000219       0.100 False      nIRclip
  4  16  5880.25     0.00    3   60       4000      0     100000   0.2173083    0.000062    0.000927    0.000206       0.100 False      nIRclip
  4  16  9222.21     0.00    3   60       4000      0     100000   0.6937804    0.000132    0.001763    0.000240       0.100 False      nIRclip
  4  16 13205.90     0.00    3   60       4000      0     100000   0.2216653    0.000212    0.054961    0.003473       0.100 False      nIRclip
  4  16 17893.38     0.00    3   60       4000      0     100000   0.1242139    0.000342    0.059067    0.009507       0.100 False      nIRclip
  4  16 23243.00     0.00    3   60       4000      0     100000   0.1232777    0.000531    0.052151    0.008928       0.100 False      nIRclip
  4  16 29235.75     0.00    3   60       4000      0     100000   0.1978741    0.000791    0.056803    0.011117       0.100 False      nIRclip
  4  16 35911.87     0.00    3   60       4000      0     100000   0.1953295    0.001086    0.055116    0.012016       0.100 False      nIRclip
  4  16 43200.93     0.00    3   60       4000      0     100000   0.2142802    0.001445    0.056350    0.013784       0.100 False      nIRclip
  4  16 51166.02     0.00    3   60       4000      0     100000   0.2454084    0.001855    0.054339    0.014856       0.100 False      nIRclip
  4  16 59790.10     0.00    3   60       4000      0     100000   0.2401810    0.002321    0.053570    0.014861       0.100 False      nIRclip
  4  16 69053.45     0.00    3   60       4000      0     100000   0.2423680    0.002773    0.055505    0.015854       0.100 False      nIRclip
  4  16 79142.78     0.00    3   60       4000      0     100000   0.2409872    0.003174    0.055749    0.016796       0.100 False      nIRclip
  4  16 89851.49     0.00    3   60       4000      0     100000   0.2747525    0.003588    0.057608    0.015148       0.100 False      nIRclip
  4  16 101297.97     0.00    3   60       4000      0     100000   0.1848058    0.003575    0.088542    0.016371       0.100 False      nIRclip


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT16SL3/ltf_data.txt <==
  4	 16	0.00000000	0.00000000	3	60	4000	0	100000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	1280.28677440	0.00000000	3	60	4000	0	100000	0.40169454	0.00001967	0.00027840	0.00006656	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	3258.81085658	0.00000000	3	60	4000	0	100000	0.38280535	0.00005735	0.00090378	0.00021861	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	5880.25208974	0.00000000	3	60	4000	0	100000	0.21730834	0.00006196	0.00092695	0.00020597	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	9222.20916343	0.00000000	3	60	4000	0	100000	0.69378042	0.00013198	0.00176283	0.00024009	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	13205.90328407	0.00000000	3	60	4000	0	100000	0.22166526	0.00021227	0.05496057	0.00347341	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	17893.37751317	0.00000000	3	60	4000	0	100000	0.12421393	0.00034166	0.05906712	0.00950711	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	23242.99830604	0.00000000	3	60	4000	0	100000	0.12327766	0.00053112	0.05215105	0.00892820	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	29235.74868226	0.00000000	3	60	4000	0	100000	0.19787407	0.00079055	0.05680255	0.01111667	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	35911.87354088	0.00000000	3	60	4000	0	100000	0.19532955	0.00108620	0.05511599	0.01201601	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	43200.93367171	0.00000000	3	60	4000	0	100000	0.21428025	0.00144529	0.05634987	0.01378411	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	51166.01911902	0.00000000	3	60	4000	0	100000	0.24540842	0.00185473	0.05433859	0.01485560	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	59790.09920931	0.00000000	3	60	4000	0	100000	0.24018097	0.00232135	0.05356961	0.01486074	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	69053.44503784	0.00000000	3	60	4000	0	100000	0.24236798	0.00277290	0.05550517	0.01585356	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	79142.78233194	0.00000000	3	60	4000	0	100000	0.24098718	0.00317416	0.05574886	0.01679644	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	89851.49407911	0.00000000	3	60	4000	0	100000	0.27475250	0.00358823	0.05760788	0.01514844	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	 16	101297.97164631	0.00000000	3	60	4000	0	100000	0.18480575	0.00357464	0.08854198	0.01637129	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT8SL2FULL/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  4   8     0.00     0.00    3   60       4000      0     100000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  4   8  2606.06     0.00    3   60       4000      0     100000   0.4635583    0.002812    0.158674    0.059096       0.100 False      nIRclip
  4   8  6047.01     0.00    3   60       4000      0     100000   0.7170678    0.003919    0.149631    0.064698       0.100 False      nIRclip
  4   8 10152.93     0.00    3   60       4000      0     100000   0.5281897    0.004913    0.162116    0.057438       0.100 False      nIRclip
  4   8 14968.90     0.00    3   60       4000      0     100000   0.4318798    0.007550    0.120436    0.028142       0.100 False      nIRclip
  4   8 20515.82     0.00    3   60       4000      0     100000   0.4319851    0.008943    0.102877    0.029738       0.100 False      nIRclip
  4   8 26720.81     0.00    3   60       4000      0     100000   0.3494290    0.015676    0.114393    0.053050       0.100 False      nIRclip
  4   8 33593.14     0.00    3   60       4000      0     100000   0.3096898    0.017815    0.136398    0.050468       0.100 False      nIRclip
  4   8 41131.22     0.00    3   60       4000      0     100000   0.3338486    0.015844    0.201029    0.046074       0.100 False      nIRclip


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT8SL2FULL/ltf_data.txt <==
  4	  8	0.00000000	0.00000000	3	60	4000	0	100000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	2606.06055355	0.00000000	3	60	4000	0	100000	0.46355826	0.00281235	0.15867430	0.05909613	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	6047.00769258	0.00000000	3	60	4000	0	100000	0.71706784	0.00391944	0.14963058	0.06469770	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	10152.92801523	0.00000000	3	60	4000	0	100000	0.52818966	0.00491278	0.16211608	0.05743809	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	14968.90399742	0.00000000	3	60	4000	0	100000	0.43187976	0.00755002	0.12043631	0.02814156	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	20515.81856561	0.00000000	3	60	4000	0	100000	0.43198514	0.00894300	0.10287671	0.02973833	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	26720.81235027	0.00000000	3	60	4000	0	100000	0.34942901	0.01567606	0.11439269	0.05304959	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	33593.13535070	0.00000000	3	60	4000	0	100000	0.30968976	0.01781461	0.13639799	0.05046812	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	41131.21948147	0.00000000	3	60	4000	0	100000	0.33384860	0.01584414	0.20102918	0.04607428	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT8SL2SEMI/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  4   8     0.00     0.00    3   60       4000      0     100000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  4   8  2560.82     0.00    3   60       4000      0     100000   0.4635583    0.002812    0.158674    0.059096       0.100 False      nIRclip
  4   8  5431.01     0.00    3   60       4000      0     100000   0.6857178    0.004558    0.177204    0.062322       0.100 False      nIRclip
  4   8  8297.60     0.00    3   60       4000      0     100000   0.3783255    0.007070    0.237401    0.068207       0.100 False      nIRclip
  4   8 11163.61     0.00    3   60       4000      0     100000   0.4458127    0.012059    0.174338    0.075472       0.100 False      nIRclip
  4   8 13982.04     0.00    3   60       4000      0     100000   0.5341182    0.019012    0.159157    0.059551       0.100 False      nIRclip
  4   8 16790.00     0.00    3   60       4000      0     100000   0.6200719    0.027697    0.183280    0.071974       0.100 False      nIRclip
  4   8 19613.92     0.00    3   60       4000      0     100000   0.7085199    0.037787    0.190866    0.076127       0.100 False      nIRclip
  4   8 22430.25     0.00    3   60       4000      0     100000   0.8599367    0.049107    0.197701    0.074766       0.100 False      nIRclip


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT8SL2SEMI/ltf_data.txt <==
  4	  8	0.00000000	0.00000000	3	60	4000	0	100000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	2560.81526423	0.00000000	3	60	4000	0	100000	0.46355826	0.00281235	0.15867430	0.05909613	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	5431.01166368	0.00000000	3	60	4000	0	100000	0.68571782	0.00455790	0.17720440	0.06232232	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	8297.60296464	0.00000000	3	60	4000	0	100000	0.37832546	0.00707007	0.23740101	0.06820732	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	11163.60840559	0.00000000	3	60	4000	0	100000	0.44581270	0.01205910	0.17433840	0.07547202	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	13982.03543401	0.00000000	3	60	4000	0	100000	0.53411818	0.01901158	0.15915692	0.05955147	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	16790.00072646	0.00000000	3	60	4000	0	100000	0.62007189	0.02769689	0.18327972	0.07197428	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	19613.92415714	0.00000000	3	60	4000	0	100000	0.70851994	0.03778677	0.19086626	0.07612667	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	22430.25477862	0.00000000	3	60	4000	0	100000	0.85993671	0.04910674	0.19770056	0.07476626	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT8SL3/errors.txt <==
-----------------------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH       ex_tag
-----------------------------------------------------------------------------------------------------------------------------------------------
  4   8     0.00     0.00    3   60       4000      0     100000   0.0000000    0.000000    0.000000    0.000000       0.100 False      nIRclip
  4   8  1303.94     0.00    3   60       4000      0     100000   0.9003242    0.000158    0.000042    0.000018       0.100 False      nIRclip
  4   8  3307.83     0.00    3   60       4000      0     100000   0.7010515    0.000298    0.002768    0.000210       0.100 False      nIRclip
  4   8  6019.53     0.00    3   60       4000      0     100000   0.3634772    0.000659    0.091755    0.011073       0.100 False      nIRclip
  4   8  9383.01     0.00    3   60       4000      0     100000   0.7719638    0.001493    0.107819    0.017311       0.100 False      nIRclip
  4   8 13448.41     0.00    3   60       4000      0     100000   0.4517094    0.002626    0.109647    0.020637       0.100 False      nIRclip
  4   8 18188.79     0.00    3   60       4000      0     100000   0.3848845    0.004224    0.107528    0.020567       0.100 False      nIRclip
  4   8 23614.01     0.00    3   60       4000      0     100000   0.3409666    0.005889    0.111319    0.024910       0.100 False      nIRclip
  4   8 29733.88     0.00    3   60       4000      0     100000   0.3241432    0.006679    0.108560    0.025642       0.100 False      nIRclip


==> numeiknc/EIKO_COMP_D4/EIKO4DNIT8SL3/ltf_data.txt <==
  4	  8	0.00000000	0.00000000	3	60	4000	0	100000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	1303.93880701	0.00000000	3	60	4000	0	100000	0.90032417	0.00015777	0.00004204	0.00001758	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	3307.83151412	0.00000000	3	60	4000	0	100000	0.70105147	0.00029757	0.00276826	0.00020996	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	6019.53442883	0.00000000	3	60	4000	0	100000	0.36347723	0.00065861	0.09175511	0.01107252	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	9383.00906634	0.00000000	3	60	4000	0	100000	0.77196378	0.00149253	0.10781862	0.01731071	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	13448.41058373	0.00000000	3	60	4000	0	100000	0.45170939	0.00262621	0.10964738	0.02063713	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	18188.79159117	0.00000000	3	60	4000	0	100000	0.38488448	0.00422376	0.10752808	0.02056722	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	23614.01185751	0.00000000	3	60	4000	0	100000	0.34096658	0.00588878	0.11131904	0.02490951	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000
  4	  8	29733.88410234	0.00000000	3	60	4000	0	100000	0.32414323	0.00667883	0.10855989	0.02564204	0.10000000	False	nIRclip	10000000000.00000000	10000000000.00000000


==> numrot/SL2fO10/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5    31.10     0.00    3   40       1000      0       1000   0.0666786    0.004476    0.060907    0.010187       0.100    0
  2   5    73.07     0.00    3   40       1000      0       1000   0.1280296    0.005787    0.068947    0.010983       0.100    0
  2   5   124.94     0.00    3   40       1000      0       1000   0.1741696    0.008123    0.076508    0.010983       0.100    0
  2   5   188.07     0.00    3   40       1000      0       1000   0.1821705    0.009666    0.092543    0.011912       0.100    0
  2   5   267.55     0.00    3   40       1000      0       1000   0.1593764    0.010457    0.089091    0.012153       0.100    0


==> numrot/SL2fO10/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	31.10117078	0.00000000	3	40	1000	0	1000	0.06667864	0.00447609	0.06090685	0.01018727	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	73.06956053	0.00000000	3	40	1000	0	1000	0.12802957	0.00578721	0.06894657	0.01098322	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	124.94415760	0.00000000	3	40	1000	0	1000	0.17416956	0.00812266	0.07650791	0.01098275	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	188.06679821	0.00000000	3	40	1000	0	1000	0.18217045	0.00966556	0.09254340	0.01191151	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	267.54798126	0.00000000	3	40	1000	0	1000	0.15937638	0.01045686	0.08909102	0.01215308	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL2fO10/out.txt <==
2022-07-13 22:04:14.740530: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:04:14.740563: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL2fO10 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL2fO10 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL2fO10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL2fO10 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL2fO10 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL2fO10 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL2fO10 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL2fO10 :                SL2 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL2fO10 :               full of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL2fO10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL2fO10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL2fO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL2fO10 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL2fO10 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL2fO10 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL2fO10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL2fO10 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL2fO10 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL2fO10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL2fO10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL2fO10 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL2fO10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL2fO10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL2fO10 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL2fO10 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL2fO10 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL2fO10 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL2fO10 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL2fO10 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL2fO10 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL2fO10 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL2fO10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :            SL2fO10 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from data_2dextension_SL2fO10 :              2dext of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL2fO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL2fO10 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL2fO10 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL2fO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL2fO10 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL2fO10 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL2fO10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL2fO10 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL2fO10 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL2fO10 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL2fO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL2fO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL2fO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL2fO10 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL2fO10 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL2fO10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL2fO10 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL2fO10 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL2fO10 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL2fO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL2fO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL2fO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL2fO10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL2fO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL2fO10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL2fO10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL2fO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL2fO10 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7f2d4ade0670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-13 22:04:16.429465: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-13 22:04:16.429788: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:04:16.429889: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:04:16.429974: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:04:16.430056: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:04:16.430139: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:04:16.430224: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:04:16.430324: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:04:16.430417: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-13 22:04:16.430435: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-13 22:04:16.430797: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL2 (order:10)] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL2fO10/fig_zerolevel0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_NNsurf0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_error2D0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  1 /  5	t=0.080 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f2d4ade0670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f2d4ad13310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.42/   2.42, Opt  1.27268207
control optim 0/1, iout   1/ 10, time/tcpu   0.78/   3.20, Opt  1.27133965
control optim 0/1, iout   2/ 10, time/tcpu   0.77/   3.97, Opt  1.29064655
control optim 0/1, iout   3/ 10, time/tcpu   0.78/   4.74, Opt  1.25886619
control optim 0/1, iout   4/ 10, time/tcpu   0.77/   5.51, Opt  1.22292316
control optim 0/1, iout   5/ 10, time/tcpu   0.79/   6.29, Opt  1.24570262
control optim 0/1, iout   6/ 10, time/tcpu   0.78/   7.07, Opt  1.24465549
control optim 0/1, iout   7/ 10, time/tcpu   0.77/   7.84, Opt  1.30927563
control optim 0/1, iout   8/ 10, time/tcpu   0.77/   8.61, Opt  1.31308377
control optim 0/1, iout   9/ 10, time/tcpu   0.77/   9.38, Opt  1.24328887
[solver_SL2 (order:10)] Saving control 1 ..
2022-07-13 22:04:29.088265: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f2d4ade0670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   4.00/  13.38, Opt  0.02217690
value optim 0/1, iout   1/ 10, time/tcpu   2.10/  15.49, Opt  0.00274573
value optim 0/1, iout   2/ 10, time/tcpu   2.06/  17.55, Opt  0.00095599
value optim 0/1, iout   3/ 10, time/tcpu   1.86/  19.41, Opt  0.00028233
value optim 0/1, iout   4/ 10, time/tcpu   1.86/  21.27, Opt  0.00017830
value optim 0/1, iout   5/ 10, time/tcpu   1.85/  23.12, Opt  0.00013807
value optim 0/1, iout   6/ 10, time/tcpu   1.86/  24.98, Opt  0.00010944
value optim 0/1, iout   7/ 10, time/tcpu   2.01/  26.99, Opt  0.00009719
value optim 0/1, iout   8/ 10, time/tcpu   2.13/  29.13, Opt  0.00008718
value optim 0/1, iout   9/ 10, time/tcpu   1.97/  31.10, Opt  0.00007575
[solver_SL2 (order:10)] Saving value 1 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    31.10     0.00    3   40       1000      0       1000   0.0666786    0.004476    0.060907    0.010187       0.100    0
.. Saving figure : SL2fO10/fig_zerolevel1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_NNsurf1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_error2D1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  2 /  5	t=0.160 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f2d4ade0670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f2d4ad13310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.24/  33.35, Opt  1.02143681
control optim 0/1, iout   1/ 10, time/tcpu   0.90/  34.25, Opt  0.99076682
control optim 0/1, iout   2/ 10, time/tcpu   0.87/  35.12, Opt  1.03814721
control optim 0/1, iout   3/ 10, time/tcpu   0.87/  35.98, Opt  1.03286505
control optim 0/1, iout   4/ 10, time/tcpu   0.87/  36.86, Opt  1.01601124
control optim 0/1, iout   5/ 10, time/tcpu   0.97/  37.82, Opt  1.00587463
control optim 0/1, iout   6/ 10, time/tcpu   1.00/  38.82, Opt  0.99938047
control optim 0/1, iout   7/ 10, time/tcpu   0.96/  39.78, Opt  1.00171757
control optim 0/1, iout   8/ 10, time/tcpu   0.89/  40.67, Opt  1.00963557
control optim 0/1, iout   9/ 10, time/tcpu   0.94/  41.62, Opt  1.00276709
[solver_SL2 (order:10)] Saving control 2 ..
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f2d4ade0670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   5.32/  46.94, Opt  0.00044407
value optim 0/1, iout   1/ 10, time/tcpu   3.02/  49.96, Opt  0.00025634
value optim 0/1, iout   2/ 10, time/tcpu   2.85/  52.82, Opt  0.00023981
value optim 0/1, iout   3/ 10, time/tcpu   2.87/  55.69, Opt  0.00020358
value optim 0/1, iout   4/ 10, time/tcpu   3.07/  58.76, Opt  0.00018063
value optim 0/1, iout   5/ 10, time/tcpu   2.87/  61.63, Opt  0.00016169
value optim 0/1, iout   6/ 10, time/tcpu   2.85/  64.48, Opt  0.00014657
value optim 0/1, iout   7/ 10, time/tcpu   2.86/  67.35, Opt  0.00011515
value optim 0/1, iout   8/ 10, time/tcpu   2.85/  70.20, Opt  0.00014740
value optim 0/1, iout   9/ 10, time/tcpu   2.87/  73.07, Opt  0.00011130
[solver_SL2 (order:10)] Saving value 2 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    73.07     0.00    3   40       1000      0       1000   0.1280296    0.005787    0.068947    0.010983       0.100    0
.. Saving figure : SL2fO10/fig_zerolevel2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_NNsurf2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_error2D2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  3 /  5	t=0.240 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f2d4ade0670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f2d4ad13310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.15/  75.22, Opt  0.73145962
control optim 0/1, iout   1/ 10, time/tcpu   0.87/  76.09, Opt  0.76184702
control optim 0/1, iout   2/ 10, time/tcpu   0.87/  76.96, Opt  0.73972827
control optim 0/1, iout   3/ 10, time/tcpu   0.87/  77.83, Opt  0.77797300
control optim 0/1, iout   4/ 10, time/tcpu   0.87/  78.70, Opt  0.77144349
control optim 0/1, iout   5/ 10, time/tcpu   0.86/  79.56, Opt  0.79778588
control optim 0/1, iout   6/ 10, time/tcpu   0.86/  80.43, Opt  0.77564919
control optim 0/1, iout   7/ 10, time/tcpu   0.87/  81.30, Opt  0.80700803
control optim 0/1, iout   8/ 10, time/tcpu   0.87/  82.16, Opt  0.75759655
control optim 0/1, iout   9/ 10, time/tcpu   0.87/  83.03, Opt  0.82012486
[solver_SL2 (order:10)] Saving control 3 ..
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f2d4ade0670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   6.86/  89.89, Opt  0.00049220
value optim 0/1, iout   1/ 10, time/tcpu   3.90/  93.79, Opt  0.00035959
value optim 0/1, iout   2/ 10, time/tcpu   3.89/  97.67, Opt  0.00031854
value optim 0/1, iout   3/ 10, time/tcpu   3.91/ 101.58, Opt  0.00026730
value optim 0/1, iout   4/ 10, time/tcpu   3.91/ 105.49, Opt  0.00020802
value optim 0/1, iout   5/ 10, time/tcpu   3.92/ 109.40, Opt  0.00020702
value optim 0/1, iout   6/ 10, time/tcpu   3.89/ 113.29, Opt  0.00019098
value optim 0/1, iout   7/ 10, time/tcpu   3.89/ 117.18, Opt  0.00014798
value optim 0/1, iout   8/ 10, time/tcpu   3.87/ 121.05, Opt  0.00013966
value optim 0/1, iout   9/ 10, time/tcpu   3.89/ 124.94, Opt  0.00012738
[solver_SL2 (order:10)] Saving value 3 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   124.94     0.00    3   40       1000      0       1000   0.1741696    0.008123    0.076508    0.010983       0.100    0
.. Saving figure : SL2fO10/fig_zerolevel3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_NNsurf3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_error2D3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  4 /  5	t=0.320 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f2d4ade0670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f2d4ad13310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.91/ 126.86, Opt  0.62455934
control optim 0/1, iout   1/ 10, time/tcpu   0.87/ 127.72, Opt  0.61004186
control optim 0/1, iout   2/ 10, time/tcpu   0.87/ 128.59, Opt  0.62701696
control optim 0/1, iout   3/ 10, time/tcpu   0.86/ 129.45, Opt  0.63609642
control optim 0/1, iout   4/ 10, time/tcpu   0.85/ 130.31, Opt  0.63613039
control optim 0/1, iout   5/ 10, time/tcpu   0.86/ 131.17, Opt  0.62103564
control optim 0/1, iout   6/ 10, time/tcpu   0.85/ 132.02, Opt  0.60082579
control optim 0/1, iout   7/ 10, time/tcpu   0.85/ 132.88, Opt  0.62192839
control optim 0/1, iout   8/ 10, time/tcpu   0.86/ 133.73, Opt  0.59006602
control optim 0/1, iout   9/ 10, time/tcpu   0.86/ 134.59, Opt  0.62631154
[solver_SL2 (order:10)] Saving control 4 ..
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f2d4ade0670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   9.17/ 143.77, Opt  0.00036397
value optim 0/1, iout   1/ 10, time/tcpu   4.91/ 148.68, Opt  0.00027987
value optim 0/1, iout   2/ 10, time/tcpu   4.91/ 153.59, Opt  0.00021607
value optim 0/1, iout   3/ 10, time/tcpu   4.94/ 158.52, Opt  0.00017356
value optim 0/1, iout   4/ 10, time/tcpu   4.94/ 163.46, Opt  0.00017074
value optim 0/1, iout   5/ 10, time/tcpu   4.90/ 168.36, Opt  0.00018044
value optim 0/1, iout   6/ 10, time/tcpu   4.91/ 173.27, Opt  0.00012598
value optim 0/1, iout   7/ 10, time/tcpu   4.88/ 178.15, Opt  0.00012806
value optim 0/1, iout   8/ 10, time/tcpu   5.03/ 183.18, Opt  0.00011030
value optim 0/1, iout   9/ 10, time/tcpu   4.89/ 188.07, Opt  0.00010866
[solver_SL2 (order:10)] Saving value 4 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   188.07     0.00    3   40       1000      0       1000   0.1821705    0.009666    0.092543    0.011912       0.100    0
.. Saving figure : SL2fO10/fig_zerolevel4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_NNsurf4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_error2D4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  5 /  5	t=0.400 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f2d4ade0670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f2d4ad13310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.95/ 190.02, Opt  0.53913218
control optim 0/1, iout   1/ 10, time/tcpu   0.88/ 190.89, Opt  0.54492480
control optim 0/1, iout   2/ 10, time/tcpu   0.87/ 191.76, Opt  0.53552872
control optim 0/1, iout   3/ 10, time/tcpu   0.89/ 192.65, Opt  0.51539660
control optim 0/1, iout   4/ 10, time/tcpu   0.86/ 193.51, Opt  0.54556859
control optim 0/1, iout   5/ 10, time/tcpu   0.85/ 194.36, Opt  0.55805176
control optim 0/1, iout   6/ 10, time/tcpu   0.86/ 195.22, Opt  0.51392722
control optim 0/1, iout   7/ 10, time/tcpu   0.86/ 196.07, Opt  0.53620863
control optim 0/1, iout   8/ 10, time/tcpu   0.86/ 196.93, Opt  0.52388793
control optim 0/1, iout   9/ 10, time/tcpu   0.86/ 197.79, Opt  0.53748924
[solver_SL2 (order:10)] Saving control 5 ..
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f2d4ade0670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu  11.28/ 209.07, Opt  0.00033083
value optim 0/1, iout   1/ 10, time/tcpu   5.98/ 215.05, Opt  0.00021781
value optim 0/1, iout   2/ 10, time/tcpu   5.98/ 221.03, Opt  0.00018118
value optim 0/1, iout   3/ 10, time/tcpu   5.99/ 227.02, Opt  0.00019343
value optim 0/1, iout   4/ 10, time/tcpu   6.72/ 233.74, Opt  0.00016840
value optim 0/1, iout   5/ 10, time/tcpu   6.72/ 240.46, Opt  0.00013217
value optim 0/1, iout   6/ 10, time/tcpu   7.91/ 248.37, Opt  0.00011172
value optim 0/1, iout   7/ 10, time/tcpu   7.08/ 255.45, Opt  0.00011390
value optim 0/1, iout   8/ 10, time/tcpu   6.05/ 261.50, Opt  0.00011582
value optim 0/1, iout   9/ 10, time/tcpu   6.05/ 267.55, Opt  0.00012223
[solver_SL2 (order:10)] Saving value 5 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   267.55     0.00    3   40       1000      0       1000   0.1593764    0.010457    0.089091    0.012153       0.100    0
.. Saving figure : SL2fO10/fig_zerolevel5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_NNsurf5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO10/fig_error2D5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.


==> numrot/SL2fO2-1/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5    23.88     0.00    3   40       1000      0       1000   0.0559920    0.006707    0.055992    0.013967       0.100    0
  2   5    53.51     0.00    3   40       1000      0       1000   0.1273451    0.012583    0.075368    0.016945       0.100    0
  2   5    89.34     0.00    3   40       1000      0       1000   0.2284182    0.022061    0.094110    0.020788       0.100    0
  2   5   131.49     0.00    3   40       1000      0       1000   0.2092641    0.037438    0.091294    0.022764       0.100    0
  2   5   180.18     0.00    3   40       1000      0       1000   0.2118132    0.053884    0.113014    0.025782       0.100    0


==> numrot/SL2fO2-1/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	23.87941861	0.00000000	3	40	1000	0	1000	0.05599198	0.00670695	0.05599198	0.01396700	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	53.51103139	0.00000000	3	40	1000	0	1000	0.12734514	0.01258332	0.07536763	0.01694484	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	89.33786201	0.00000000	3	40	1000	0	1000	0.22841822	0.02206051	0.09410981	0.02078764	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	131.49263215	0.00000000	3	40	1000	0	1000	0.20926407	0.03743812	0.09129359	0.02276371	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	180.17723966	0.00000000	3	40	1000	0	1000	0.21181321	0.05388435	0.11301426	0.02578171	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL2fO2-1/out.txt <==
2022-07-16 13:55:31.295421: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-16 13:55:31.295445: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL2fO2-1 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL2fO2-1 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL2fO2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL2fO2-1 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL2fO2-1 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL2fO2-1 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL2fO2-1 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL2fO2-1 :                SL2 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL2fO2-1 :               full of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL2fO2-1 :                2.1 of type  <class 'float'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL2fO2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL2fO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL2fO2-1 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL2fO2-1 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL2fO2-1 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL2fO2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL2fO2-1 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL2fO2-1 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL2fO2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL2fO2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL2fO2-1 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL2fO2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL2fO2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL2fO2-1 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL2fO2-1 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL2fO2-1 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL2fO2-1 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL2fO2-1 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL2fO2-1 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL2fO2-1 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL2fO2-1 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL2fO2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :           SL2fO2-1 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from    command line :           SL2fO2-1 of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL2fO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL2fO2-1 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL2fO2-1 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL2fO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL2fO2-1 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL2fO2-1 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL2fO2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL2fO2-1 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL2fO2-1 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL2fO2-1 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL2fO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL2fO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL2fO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL2fO2-1 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL2fO2-1 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL2fO2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL2fO2-1 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL2fO2-1 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL2fO2-1 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL2fO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL2fO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL2fO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL2fO2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL2fO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL2fO2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL2fO2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL2fO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL2fO2-1 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7f94cc429670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
mkdir: impossible de créer le répertoire «SL2fO2-1/code»: Le fichier existe
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-16 13:55:32.944085: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-16 13:55:32.944391: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-16 13:55:32.944448: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-16 13:55:32.944510: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-16 13:55:32.944561: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-16 13:55:32.944613: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-16 13:55:32.944683: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-16 13:55:32.944736: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-16 13:55:32.944794: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-16 13:55:32.944806: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-16 13:55:32.945069: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL2 (order:2)] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL2fO2-1/fig_zerolevel0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO2-1/fig_error2D0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  1 /  5	t=0.080 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f94cc429670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f94cc35b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.45/   1.45, Opt  1.27409279
control optim 0/1, iout   1/ 10, time/tcpu   0.60/   2.05, Opt  1.27241898
control optim 0/1, iout   2/ 10, time/tcpu   0.70/   2.75, Opt  1.29213154
control optim 0/1, iout   3/ 10, time/tcpu   0.62/   3.37, Opt  1.26011157
control optim 0/1, iout   4/ 10, time/tcpu   0.80/   4.16, Opt  1.22380102
control optim 0/1, iout   5/ 10, time/tcpu   0.63/   4.79, Opt  1.24707150
control optim 0/1, iout   6/ 10, time/tcpu   0.60/   5.39, Opt  1.24569690
control optim 0/1, iout   7/ 10, time/tcpu   0.62/   6.01, Opt  1.31089628
control optim 0/1, iout   8/ 10, time/tcpu   0.60/   6.61, Opt  1.31443131
control optim 0/1, iout   9/ 10, time/tcpu   0.59/   7.19, Opt  1.24443805
[solver_SL2 (order:2)] Saving control 1 ..
2022-07-16 13:55:41.994560: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f94cc429670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   2.65/   9.84, Opt  0.02240697
value optim 0/1, iout   1/ 10, time/tcpu   1.66/  11.50, Opt  0.00272349
value optim 0/1, iout   2/ 10, time/tcpu   1.56/  13.06, Opt  0.00090452
value optim 0/1, iout   3/ 10, time/tcpu   1.55/  14.61, Opt  0.00029691
value optim 0/1, iout   4/ 10, time/tcpu   1.54/  16.15, Opt  0.00017991
value optim 0/1, iout   5/ 10, time/tcpu   1.55/  17.70, Opt  0.00013823
value optim 0/1, iout   6/ 10, time/tcpu   1.55/  19.25, Opt  0.00010809
value optim 0/1, iout   7/ 10, time/tcpu   1.54/  20.79, Opt  0.00009722
value optim 0/1, iout   8/ 10, time/tcpu   1.54/  22.32, Opt  0.00008446
value optim 0/1, iout   9/ 10, time/tcpu   1.55/  23.88, Opt  0.00007505
[solver_SL2 (order:2)] Saving value 1 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    23.88     0.00    3   40       1000      0       1000   0.0559920    0.006707    0.055992    0.013967       0.100    0
.. Saving figure : SL2fO2-1/fig_zerolevel1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO2-1/fig_error2D1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  2 /  5	t=0.160 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f94cc429670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f94cc35b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.09/  24.97, Opt  1.02266777
control optim 0/1, iout   1/ 10, time/tcpu   0.68/  25.65, Opt  0.99321848
control optim 0/1, iout   2/ 10, time/tcpu   0.67/  26.33, Opt  1.04103351
control optim 0/1, iout   3/ 10, time/tcpu   0.68/  27.01, Opt  1.03502786
control optim 0/1, iout   4/ 10, time/tcpu   0.68/  27.69, Opt  1.01822674
control optim 0/1, iout   5/ 10, time/tcpu   0.68/  28.37, Opt  1.00871408
control optim 0/1, iout   6/ 10, time/tcpu   0.68/  29.04, Opt  1.00115609
control optim 0/1, iout   7/ 10, time/tcpu   0.67/  29.71, Opt  1.00464761
control optim 0/1, iout   8/ 10, time/tcpu   0.67/  30.39, Opt  1.01157105
control optim 0/1, iout   9/ 10, time/tcpu   0.67/  31.06, Opt  1.00387442
[solver_SL2 (order:2)] Saving control 2 ..
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f94cc429670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.18/  34.24, Opt  0.00042766
value optim 0/1, iout   1/ 10, time/tcpu   2.15/  36.39, Opt  0.00029137
value optim 0/1, iout   2/ 10, time/tcpu   2.14/  38.53, Opt  0.00026948
value optim 0/1, iout   3/ 10, time/tcpu   2.13/  40.67, Opt  0.00022646
value optim 0/1, iout   4/ 10, time/tcpu   2.15/  42.81, Opt  0.00020976
value optim 0/1, iout   5/ 10, time/tcpu   2.14/  44.95, Opt  0.00017647
value optim 0/1, iout   6/ 10, time/tcpu   2.12/  47.07, Opt  0.00017410
value optim 0/1, iout   7/ 10, time/tcpu   2.14/  49.21, Opt  0.00016407
value optim 0/1, iout   8/ 10, time/tcpu   2.15/  51.36, Opt  0.00016162
value optim 0/1, iout   9/ 10, time/tcpu   2.15/  53.51, Opt  0.00016037
[solver_SL2 (order:2)] Saving value 2 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    53.51     0.00    3   40       1000      0       1000   0.1273451    0.012583    0.075368    0.016945       0.100    0
.. Saving figure : SL2fO2-1/fig_zerolevel2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO2-1/fig_error2D2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  3 /  5	t=0.240 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f94cc429670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f94cc35b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.07/  54.58, Opt  0.73509169
control optim 0/1, iout   1/ 10, time/tcpu   0.68/  55.26, Opt  0.76555210
control optim 0/1, iout   2/ 10, time/tcpu   0.67/  55.93, Opt  0.74437648
control optim 0/1, iout   3/ 10, time/tcpu   0.67/  56.61, Opt  0.78252077
control optim 0/1, iout   4/ 10, time/tcpu   0.68/  57.29, Opt  0.77627236
control optim 0/1, iout   5/ 10, time/tcpu   0.67/  57.96, Opt  0.80342579
control optim 0/1, iout   6/ 10, time/tcpu   0.67/  58.63, Opt  0.77808094
control optim 0/1, iout   7/ 10, time/tcpu   0.68/  59.31, Opt  0.80950212
control optim 0/1, iout   8/ 10, time/tcpu   0.69/  59.99, Opt  0.76061940
control optim 0/1, iout   9/ 10, time/tcpu   0.67/  60.67, Opt  0.82404995
[solver_SL2 (order:2)] Saving control 3 ..
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f94cc429670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   4.00/  64.67, Opt  0.00069540
value optim 0/1, iout   1/ 10, time/tcpu   2.74/  67.41, Opt  0.00057981
value optim 0/1, iout   2/ 10, time/tcpu   2.76/  70.17, Opt  0.00043889
value optim 0/1, iout   3/ 10, time/tcpu   2.74/  72.91, Opt  0.00042168
value optim 0/1, iout   4/ 10, time/tcpu   2.75/  75.66, Opt  0.00038211
value optim 0/1, iout   5/ 10, time/tcpu   2.74/  78.40, Opt  0.00031963
value optim 0/1, iout   6/ 10, time/tcpu   2.73/  81.13, Opt  0.00031662
value optim 0/1, iout   7/ 10, time/tcpu   2.74/  83.87, Opt  0.00033599
value optim 0/1, iout   8/ 10, time/tcpu   2.72/  86.59, Opt  0.00028154
value optim 0/1, iout   9/ 10, time/tcpu   2.75/  89.34, Opt  0.00028298
[solver_SL2 (order:2)] Saving value 3 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    89.34     0.00    3   40       1000      0       1000   0.2284182    0.022061    0.094110    0.020788       0.100    0
.. Saving figure : SL2fO2-1/fig_zerolevel3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO2-1/fig_error2D3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  4 /  5	t=0.320 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f94cc429670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f94cc35b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.10/  90.43, Opt  0.63653499
control optim 0/1, iout   1/ 10, time/tcpu   0.69/  91.13, Opt  0.61945415
control optim 0/1, iout   2/ 10, time/tcpu   0.71/  91.83, Opt  0.63976830
control optim 0/1, iout   3/ 10, time/tcpu   0.69/  92.53, Opt  0.64644164
control optim 0/1, iout   4/ 10, time/tcpu   0.70/  93.23, Opt  0.64802039
control optim 0/1, iout   5/ 10, time/tcpu   0.68/  93.91, Opt  0.63353693
control optim 0/1, iout   6/ 10, time/tcpu   0.68/  94.59, Opt  0.61206335
control optim 0/1, iout   7/ 10, time/tcpu   0.68/  95.27, Opt  0.63685632
control optim 0/1, iout   8/ 10, time/tcpu   0.68/  95.95, Opt  0.60072076
control optim 0/1, iout   9/ 10, time/tcpu   0.68/  96.64, Opt  0.63876939
[solver_SL2 (order:2)] Saving control 4 ..
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f94cc429670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   4.90/ 101.54, Opt  0.00070208
value optim 0/1, iout   1/ 10, time/tcpu   3.36/ 104.89, Opt  0.00054476
value optim 0/1, iout   2/ 10, time/tcpu   3.36/ 108.25, Opt  0.00039774
value optim 0/1, iout   3/ 10, time/tcpu   3.33/ 111.58, Opt  0.00042705
value optim 0/1, iout   4/ 10, time/tcpu   3.33/ 114.92, Opt  0.00030941
value optim 0/1, iout   5/ 10, time/tcpu   3.33/ 118.24, Opt  0.00028183
value optim 0/1, iout   6/ 10, time/tcpu   3.31/ 121.55, Opt  0.00032551
value optim 0/1, iout   7/ 10, time/tcpu   3.30/ 124.86, Opt  0.00027413
value optim 0/1, iout   8/ 10, time/tcpu   3.32/ 128.18, Opt  0.00026426
value optim 0/1, iout   9/ 10, time/tcpu   3.31/ 131.49, Opt  0.00028273
[solver_SL2 (order:2)] Saving value 4 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   131.49     0.00    3   40       1000      0       1000   0.2092641    0.037438    0.091294    0.022764       0.100    0
.. Saving figure : SL2fO2-1/fig_zerolevel4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO2-1/fig_error2D4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  5 /  5	t=0.400 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f94cc429670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f94cc35b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.12/ 132.61, Opt  0.55969924
control optim 0/1, iout   1/ 10, time/tcpu   0.69/ 133.30, Opt  0.56309825
control optim 0/1, iout   2/ 10, time/tcpu   0.71/ 134.01, Opt  0.55380738
control optim 0/1, iout   3/ 10, time/tcpu   0.72/ 134.72, Opt  0.53494972
control optim 0/1, iout   4/ 10, time/tcpu   0.69/ 135.41, Opt  0.56641549
control optim 0/1, iout   5/ 10, time/tcpu   0.68/ 136.09, Opt  0.57855713
control optim 0/1, iout   6/ 10, time/tcpu   0.69/ 136.78, Opt  0.53294814
control optim 0/1, iout   7/ 10, time/tcpu   0.68/ 137.46, Opt  0.55816197
control optim 0/1, iout   8/ 10, time/tcpu   0.68/ 138.14, Opt  0.54262137
control optim 0/1, iout   9/ 10, time/tcpu   0.68/ 138.82, Opt  0.55770177
[solver_SL2 (order:2)] Saving control 5 ..
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f94cc429670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   5.82/ 144.65, Opt  0.00076325
value optim 0/1, iout   1/ 10, time/tcpu   3.99/ 148.63, Opt  0.00066726
value optim 0/1, iout   2/ 10, time/tcpu   3.94/ 152.57, Opt  0.00054618
value optim 0/1, iout   3/ 10, time/tcpu   3.96/ 156.53, Opt  0.00040938
value optim 0/1, iout   4/ 10, time/tcpu   3.93/ 160.46, Opt  0.00036354
value optim 0/1, iout   5/ 10, time/tcpu   3.94/ 164.41, Opt  0.00030964
value optim 0/1, iout   6/ 10, time/tcpu   3.95/ 168.35, Opt  0.00040281
value optim 0/1, iout   7/ 10, time/tcpu   3.94/ 172.29, Opt  0.00042521
value optim 0/1, iout   8/ 10, time/tcpu   3.94/ 176.23, Opt  0.00030062
value optim 0/1, iout   9/ 10, time/tcpu   3.95/ 180.18, Opt  0.00037324
[solver_SL2 (order:2)] Saving value 5 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   180.18     0.00    3   40       1000      0       1000   0.2118132    0.053884    0.113014    0.025782       0.100    0
.. Saving figure : SL2fO2-1/fig_zerolevel5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO2-1/fig_error2D5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.


==> numrot/SL2fO20/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5    31.69     0.00    3   40       1000      0       1000   0.0666786    0.004476    0.060907    0.010187       0.100    0
  2   5    75.79     0.00    3   40       1000      0       1000   0.1236837    0.005758    0.066217    0.010776       0.100    0
  2   5   132.66     0.00    3   40       1000      0       1000   0.0739793    0.007489    0.070865    0.011187       0.100    0
  2   5   202.60     0.00    3   40       1000      0       1000   0.0871444    0.008266    0.042825    0.008878       0.100    0
  2   5   285.84     0.00    3   40       1000      0       1000   0.1198578    0.007957    0.078310    0.007930       0.100    0


==> numrot/SL2fO20/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	31.69176722	0.00000000	3	40	1000	0	1000	0.06667864	0.00447609	0.06090685	0.01018727	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	75.79086590	0.00000000	3	40	1000	0	1000	0.12368372	0.00575754	0.06621718	0.01077633	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	132.66085768	0.00000000	3	40	1000	0	1000	0.07397932	0.00748870	0.07086452	0.01118733	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	202.59553528	0.00000000	3	40	1000	0	1000	0.08714437	0.00826556	0.04282458	0.00887787	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	285.83848834	0.00000000	3	40	1000	0	1000	0.11985782	0.00795655	0.07831025	0.00792978	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL2fO20/out.txt <==
2022-07-13 22:09:04.988106: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:09:04.988130: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL2fO20 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL2fO20 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL2fO20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL2fO20 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL2fO20 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL2fO20 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL2fO20 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL2fO20 :                SL2 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL2fO20 :               full of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL2fO20 :                 20 of type    <class 'int'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL2fO20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL2fO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL2fO20 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL2fO20 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL2fO20 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL2fO20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL2fO20 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL2fO20 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL2fO20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL2fO20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL2fO20 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL2fO20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL2fO20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL2fO20 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL2fO20 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL2fO20 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL2fO20 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL2fO20 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL2fO20 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL2fO20 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL2fO20 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL2fO20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :            SL2fO20 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from data_2dextension_SL2fO20 :              2dext of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL2fO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL2fO20 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL2fO20 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL2fO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL2fO20 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL2fO20 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL2fO20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL2fO20 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL2fO20 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL2fO20 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL2fO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL2fO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL2fO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL2fO20 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL2fO20 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL2fO20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL2fO20 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL2fO20 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL2fO20 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL2fO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL2fO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL2fO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL2fO20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL2fO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL2fO20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL2fO20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL2fO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL2fO20 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7fe23fbc7670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-13 22:09:06.904888: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-13 22:09:06.905159: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:09:06.905237: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:09:06.905312: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:09:06.905623: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:09:06.905685: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:09:06.905764: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:09:06.905826: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:09:06.905895: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-13 22:09:06.905912: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-13 22:09:06.906150: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL2 (order:20)] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL2fO20/fig_zerolevel0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_NNsurf0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_error2D0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  1 /  5	t=0.080 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe23fbc7670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe23fafb310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.68/   2.68, Opt  1.27268207
control optim 0/1, iout   1/ 10, time/tcpu   0.83/   3.51, Opt  1.27133965
control optim 0/1, iout   2/ 10, time/tcpu   0.83/   4.34, Opt  1.29064655
control optim 0/1, iout   3/ 10, time/tcpu   0.82/   5.16, Opt  1.25886619
control optim 0/1, iout   4/ 10, time/tcpu   0.82/   5.98, Opt  1.22292316
control optim 0/1, iout   5/ 10, time/tcpu   0.82/   6.80, Opt  1.24570262
control optim 0/1, iout   6/ 10, time/tcpu   0.82/   7.63, Opt  1.24465549
control optim 0/1, iout   7/ 10, time/tcpu   0.82/   8.45, Opt  1.30927563
control optim 0/1, iout   8/ 10, time/tcpu   0.85/   9.29, Opt  1.31308377
control optim 0/1, iout   9/ 10, time/tcpu   0.82/  10.12, Opt  1.24328887
[solver_SL2 (order:20)] Saving control 1 ..
2022-07-13 22:09:20.272155: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7fe23fbc7670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.92/  14.03, Opt  0.02217690
value optim 0/1, iout   1/ 10, time/tcpu   1.95/  15.98, Opt  0.00274573
value optim 0/1, iout   2/ 10, time/tcpu   1.96/  17.94, Opt  0.00095599
value optim 0/1, iout   3/ 10, time/tcpu   1.95/  19.89, Opt  0.00028233
value optim 0/1, iout   4/ 10, time/tcpu   1.96/  21.85, Opt  0.00017830
value optim 0/1, iout   5/ 10, time/tcpu   1.96/  23.81, Opt  0.00013807
value optim 0/1, iout   6/ 10, time/tcpu   1.96/  25.76, Opt  0.00010944
value optim 0/1, iout   7/ 10, time/tcpu   1.95/  27.71, Opt  0.00009719
value optim 0/1, iout   8/ 10, time/tcpu   1.97/  29.68, Opt  0.00008718
value optim 0/1, iout   9/ 10, time/tcpu   2.01/  31.69, Opt  0.00007575
[solver_SL2 (order:20)] Saving value 1 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    31.69     0.00    3   40       1000      0       1000   0.0666786    0.004476    0.060907    0.010187       0.100    0
.. Saving figure : SL2fO20/fig_zerolevel1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_NNsurf1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_error2D1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  2 /  5	t=0.160 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe23fbc7670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe23fafb310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.27/  33.96, Opt  1.02061617
control optim 0/1, iout   1/ 10, time/tcpu   0.92/  34.88, Opt  0.99135035
control optim 0/1, iout   2/ 10, time/tcpu   0.92/  35.81, Opt  1.03901219
control optim 0/1, iout   3/ 10, time/tcpu   0.91/  36.72, Opt  1.03226519
control optim 0/1, iout   4/ 10, time/tcpu   0.92/  37.63, Opt  1.01613832
control optim 0/1, iout   5/ 10, time/tcpu   0.91/  38.54, Opt  1.00566101
control optim 0/1, iout   6/ 10, time/tcpu   0.94/  39.48, Opt  0.99931240
control optim 0/1, iout   7/ 10, time/tcpu   0.91/  40.39, Opt  1.00224340
control optim 0/1, iout   8/ 10, time/tcpu   0.91/  41.30, Opt  1.00972092
control optim 0/1, iout   9/ 10, time/tcpu   0.91/  42.21, Opt  1.00244212
[solver_SL2 (order:20)] Saving control 2 ..
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7fe23fbc7670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   5.93/  48.14, Opt  0.00042615
value optim 0/1, iout   1/ 10, time/tcpu   3.13/  51.27, Opt  0.00026574
value optim 0/1, iout   2/ 10, time/tcpu   3.12/  54.39, Opt  0.00024494
value optim 0/1, iout   3/ 10, time/tcpu   3.07/  57.46, Opt  0.00020894
value optim 0/1, iout   4/ 10, time/tcpu   3.06/  60.52, Opt  0.00016252
value optim 0/1, iout   5/ 10, time/tcpu   3.05/  63.57, Opt  0.00014858
value optim 0/1, iout   6/ 10, time/tcpu   3.04/  66.61, Opt  0.00016314
value optim 0/1, iout   7/ 10, time/tcpu   3.06/  69.66, Opt  0.00012524
value optim 0/1, iout   8/ 10, time/tcpu   3.07/  72.73, Opt  0.00011818
value optim 0/1, iout   9/ 10, time/tcpu   3.06/  75.79, Opt  0.00011222
[solver_SL2 (order:20)] Saving value 2 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    75.79     0.00    3   40       1000      0       1000   0.1236837    0.005758    0.066217    0.010776       0.100    0
.. Saving figure : SL2fO20/fig_zerolevel2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_NNsurf2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_error2D2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  3 /  5	t=0.240 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe23fbc7670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe23fafb310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.27/  78.07, Opt  0.73220176
control optim 0/1, iout   1/ 10, time/tcpu   0.92/  78.99, Opt  0.76304686
control optim 0/1, iout   2/ 10, time/tcpu   0.92/  79.91, Opt  0.74086064
control optim 0/1, iout   3/ 10, time/tcpu   0.92/  80.83, Opt  0.77916795
control optim 0/1, iout   4/ 10, time/tcpu   0.92/  81.75, Opt  0.77310973
control optim 0/1, iout   5/ 10, time/tcpu   0.91/  82.66, Opt  0.79912913
control optim 0/1, iout   6/ 10, time/tcpu   0.92/  83.58, Opt  0.77668446
control optim 0/1, iout   7/ 10, time/tcpu   0.93/  84.51, Opt  0.80821055
control optim 0/1, iout   8/ 10, time/tcpu   0.92/  85.43, Opt  0.75821763
control optim 0/1, iout   9/ 10, time/tcpu   0.91/  86.34, Opt  0.82120836
[solver_SL2 (order:20)] Saving control 3 ..
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7fe23fbc7670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   8.38/  94.72, Opt  0.00055404
value optim 0/1, iout   1/ 10, time/tcpu   4.18/  98.90, Opt  0.00034516
value optim 0/1, iout   2/ 10, time/tcpu   4.18/ 103.08, Opt  0.00026971
value optim 0/1, iout   3/ 10, time/tcpu   4.17/ 107.25, Opt  0.00025417
value optim 0/1, iout   4/ 10, time/tcpu   4.30/ 111.55, Opt  0.00020791
value optim 0/1, iout   5/ 10, time/tcpu   4.28/ 115.83, Opt  0.00017915
value optim 0/1, iout   6/ 10, time/tcpu   4.25/ 120.07, Opt  0.00016807
value optim 0/1, iout   7/ 10, time/tcpu   4.18/ 124.25, Opt  0.00013844
value optim 0/1, iout   8/ 10, time/tcpu   4.22/ 128.48, Opt  0.00013711
value optim 0/1, iout   9/ 10, time/tcpu   4.18/ 132.66, Opt  0.00011779
[solver_SL2 (order:20)] Saving value 3 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   132.66     0.00    3   40       1000      0       1000   0.0739793    0.007489    0.070865    0.011187       0.100    0
.. Saving figure : SL2fO20/fig_zerolevel3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_NNsurf3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_error2D3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  4 /  5	t=0.320 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe23fbc7670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe23fafb310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.27/ 134.93, Opt  0.62585056
control optim 0/1, iout   1/ 10, time/tcpu   0.92/ 135.85, Opt  0.61133575
control optim 0/1, iout   2/ 10, time/tcpu   0.92/ 136.77, Opt  0.63005209
control optim 0/1, iout   3/ 10, time/tcpu   0.92/ 137.69, Opt  0.63750303
control optim 0/1, iout   4/ 10, time/tcpu   0.92/ 138.61, Opt  0.63784426
control optim 0/1, iout   5/ 10, time/tcpu   0.91/ 139.52, Opt  0.62310511
control optim 0/1, iout   6/ 10, time/tcpu   0.91/ 140.44, Opt  0.60211295
control optim 0/1, iout   7/ 10, time/tcpu   0.91/ 141.35, Opt  0.62362379
control optim 0/1, iout   8/ 10, time/tcpu   0.91/ 142.26, Opt  0.59155434
control optim 0/1, iout   9/ 10, time/tcpu   0.91/ 143.17, Opt  0.62826377
[solver_SL2 (order:20)] Saving control 4 ..
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7fe23fbc7670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu  10.89/ 154.05, Opt  0.00025549
value optim 0/1, iout   1/ 10, time/tcpu   5.33/ 159.38, Opt  0.00017344
value optim 0/1, iout   2/ 10, time/tcpu   5.35/ 164.73, Opt  0.00017632
value optim 0/1, iout   3/ 10, time/tcpu   5.51/ 170.24, Opt  0.00016907
value optim 0/1, iout   4/ 10, time/tcpu   5.35/ 175.59, Opt  0.00012330
value optim 0/1, iout   5/ 10, time/tcpu   5.36/ 180.95, Opt  0.00010353
value optim 0/1, iout   6/ 10, time/tcpu   5.38/ 186.33, Opt  0.00012040
value optim 0/1, iout   7/ 10, time/tcpu   5.38/ 191.71, Opt  0.00008386
value optim 0/1, iout   8/ 10, time/tcpu   5.54/ 197.25, Opt  0.00009632
value optim 0/1, iout   9/ 10, time/tcpu   5.35/ 202.60, Opt  0.00010146
[solver_SL2 (order:20)] Saving value 4 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   202.60     0.00    3   40       1000      0       1000   0.0871444    0.008266    0.042825    0.008878       0.100    0
.. Saving figure : SL2fO20/fig_zerolevel4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_NNsurf4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_error2D4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  5 /  5	t=0.400 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe23fbc7670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe23fafb310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.25/ 204.84, Opt  0.54117119
control optim 0/1, iout   1/ 10, time/tcpu   0.93/ 205.78, Opt  0.54821825
control optim 0/1, iout   2/ 10, time/tcpu   0.92/ 206.69, Opt  0.53797048
control optim 0/1, iout   3/ 10, time/tcpu   0.93/ 207.62, Opt  0.51772749
control optim 0/1, iout   4/ 10, time/tcpu   0.91/ 208.54, Opt  0.54795718
control optim 0/1, iout   5/ 10, time/tcpu   0.91/ 209.44, Opt  0.56104279
control optim 0/1, iout   6/ 10, time/tcpu   0.91/ 210.35, Opt  0.51777375
control optim 0/1, iout   7/ 10, time/tcpu   0.91/ 211.26, Opt  0.53859484
control optim 0/1, iout   8/ 10, time/tcpu   0.91/ 212.17, Opt  0.52666843
control optim 0/1, iout   9/ 10, time/tcpu   1.26/ 213.43, Opt  0.53976345
[solver_SL2 (order:20)] Saving control 5 ..
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7fe23fbc7670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu  13.20/ 226.63, Opt  0.00028271
value optim 0/1, iout   1/ 10, time/tcpu   6.57/ 233.21, Opt  0.00021552
value optim 0/1, iout   2/ 10, time/tcpu   6.59/ 239.80, Opt  0.00013108
value optim 0/1, iout   3/ 10, time/tcpu   6.57/ 246.36, Opt  0.00015098
value optim 0/1, iout   4/ 10, time/tcpu   6.57/ 252.93, Opt  0.00010565
value optim 0/1, iout   5/ 10, time/tcpu   6.54/ 259.47, Opt  0.00008481
value optim 0/1, iout   6/ 10, time/tcpu   6.56/ 266.03, Opt  0.00009333
value optim 0/1, iout   7/ 10, time/tcpu   6.66/ 272.69, Opt  0.00007080
value optim 0/1, iout   8/ 10, time/tcpu   6.58/ 279.27, Opt  0.00008556
value optim 0/1, iout   9/ 10, time/tcpu   6.57/ 285.84, Opt  0.00007098
[solver_SL2 (order:20)] Saving value 5 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   285.84     0.00    3   40       1000      0       1000   0.1198578    0.007957    0.078310    0.007930       0.100    0
.. Saving figure : SL2fO20/fig_zerolevel5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_NNsurf5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2fO20/fig_error2D5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.


==> numrot/SL2sO10/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5    29.97     0.00    3   40       1000      0       1000   0.0666786    0.004476    0.060907    0.010187       0.100    0
  2   5    65.07     0.00    3   40       1000      0       1000   0.1173121    0.008083    0.062289    0.013191       0.100    0
  2   5   100.28     0.00    3   40       1000      0       1000   0.2195154    0.011771    0.090877    0.013505       0.100    0
  2   5   135.96     0.00    3   40       1000      0       1000   0.2013062    0.017115    0.092969    0.014583       0.100    0
  2   5   175.02     0.00    3   40       1000      0       1000   0.1862460    0.018747    0.108574    0.015767       0.100    0


==> numrot/SL2sO10/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	29.97379541	0.00000000	3	40	1000	0	1000	0.06667864	0.00447609	0.06090685	0.01018727	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	65.07314992	0.00000000	3	40	1000	0	1000	0.11731215	0.00808316	0.06228939	0.01319138	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	100.27894330	0.00000000	3	40	1000	0	1000	0.21951544	0.01177071	0.09087714	0.01350495	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	135.96269941	0.00000000	3	40	1000	0	1000	0.20130622	0.01711487	0.09296875	0.01458285	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	175.02261925	0.00000000	3	40	1000	0	1000	0.18624599	0.01874679	0.10857360	0.01576737	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL2sO10/out.txt <==
2022-07-13 22:14:13.643889: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:14:13.643911: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL2sO10 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL2sO10 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL2sO10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL2sO10 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL2sO10 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL2sO10 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL2sO10 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL2sO10 :                SL2 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL2sO10 :               semi of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL2sO10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL2sO10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL2sO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL2sO10 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL2sO10 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL2sO10 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL2sO10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL2sO10 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL2sO10 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL2sO10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL2sO10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL2sO10 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL2sO10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL2sO10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL2sO10 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL2sO10 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL2sO10 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL2sO10 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL2sO10 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL2sO10 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL2sO10 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL2sO10 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL2sO10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :            SL2sO10 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from data_2dextension_SL2sO10 :              2dext of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL2sO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL2sO10 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL2sO10 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL2sO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL2sO10 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL2sO10 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL2sO10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL2sO10 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL2sO10 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL2sO10 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL2sO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL2sO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL2sO10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL2sO10 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL2sO10 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL2sO10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL2sO10 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL2sO10 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL2sO10 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL2sO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL2sO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL2sO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL2sO10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL2sO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL2sO10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL2sO10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL2sO10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL2sO10 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7ff6eec3c670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-13 22:14:15.311295: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-13 22:14:15.311559: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:14:15.311620: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:14:15.311685: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:14:15.311736: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:14:15.311798: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:14:15.311851: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:14:15.311911: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:14:15.311966: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-13 22:14:15.311976: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-13 22:14:15.312216: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL2 (order:10)] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL2sO10/fig_zerolevel0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_NNsurf0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_error2D0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  1 /  5	t=0.080 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7ff6eec3c670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7ff6eeb70310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.37/   2.37, Opt  1.27268207
control optim 0/1, iout   1/ 10, time/tcpu   0.79/   3.15, Opt  1.27133965
control optim 0/1, iout   2/ 10, time/tcpu   0.77/   3.92, Opt  1.29064655
control optim 0/1, iout   3/ 10, time/tcpu   0.77/   4.70, Opt  1.25886619
control optim 0/1, iout   4/ 10, time/tcpu   0.78/   5.47, Opt  1.22292316
control optim 0/1, iout   5/ 10, time/tcpu   0.77/   6.25, Opt  1.24570262
control optim 0/1, iout   6/ 10, time/tcpu   0.77/   7.02, Opt  1.24465549
control optim 0/1, iout   7/ 10, time/tcpu   0.80/   7.82, Opt  1.30927563
control optim 0/1, iout   8/ 10, time/tcpu   0.78/   8.60, Opt  1.31308377
control optim 0/1, iout   9/ 10, time/tcpu   0.77/   9.37, Opt  1.24328887
[solver_SL2 (order:10)] Saving control 1 ..
2022-07-13 22:14:27.618278: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7ff6eec3c670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.23/  12.61, Opt  0.02217690
value optim 0/1, iout   1/ 10, time/tcpu   1.95/  14.55, Opt  0.00274573
value optim 0/1, iout   2/ 10, time/tcpu   1.94/  16.49, Opt  0.00095599
value optim 0/1, iout   3/ 10, time/tcpu   1.93/  18.42, Opt  0.00028233
value optim 0/1, iout   4/ 10, time/tcpu   1.93/  20.35, Opt  0.00017830
value optim 0/1, iout   5/ 10, time/tcpu   1.93/  22.28, Opt  0.00013807
value optim 0/1, iout   6/ 10, time/tcpu   1.92/  24.21, Opt  0.00010944
value optim 0/1, iout   7/ 10, time/tcpu   1.92/  26.13, Opt  0.00009719
value optim 0/1, iout   8/ 10, time/tcpu   1.92/  28.05, Opt  0.00008718
value optim 0/1, iout   9/ 10, time/tcpu   1.92/  29.97, Opt  0.00007575
[solver_SL2 (order:10)] Saving value 1 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    29.97     0.00    3   40       1000      0       1000   0.0666786    0.004476    0.060907    0.010187       0.100    0
.. Saving figure : SL2sO10/fig_zerolevel1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_NNsurf1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_error2D1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  2 /  5	t=0.160 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7ff6eec3c670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7ff6eeb70310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.98/  31.96, Opt  1.02143681
control optim 0/1, iout   1/ 10, time/tcpu   0.87/  32.83, Opt  0.99076682
control optim 0/1, iout   2/ 10, time/tcpu   0.87/  33.70, Opt  1.03814721
control optim 0/1, iout   3/ 10, time/tcpu   0.87/  34.57, Opt  1.03286505
control optim 0/1, iout   4/ 10, time/tcpu   0.86/  35.43, Opt  1.01601124
control optim 0/1, iout   5/ 10, time/tcpu   0.86/  36.29, Opt  1.00587463
control optim 0/1, iout   6/ 10, time/tcpu   0.87/  37.15, Opt  0.99938047
control optim 0/1, iout   7/ 10, time/tcpu   0.86/  38.02, Opt  1.00171757
control optim 0/1, iout   8/ 10, time/tcpu   0.87/  38.89, Opt  1.00963557
control optim 0/1, iout   9/ 10, time/tcpu   0.87/  39.75, Opt  1.00276709
[solver_SL2 (order:10)] Saving control 2 ..
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7ff6eec3c670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.63/  43.38, Opt  0.00045468
value optim 0/1, iout   1/ 10, time/tcpu   2.45/  45.83, Opt  0.00025393
value optim 0/1, iout   2/ 10, time/tcpu   2.44/  48.26, Opt  0.00023022
value optim 0/1, iout   3/ 10, time/tcpu   2.41/  50.68, Opt  0.00018767
value optim 0/1, iout   4/ 10, time/tcpu   2.40/  53.07, Opt  0.00015933
value optim 0/1, iout   5/ 10, time/tcpu   2.41/  55.48, Opt  0.00014153
value optim 0/1, iout   6/ 10, time/tcpu   2.39/  57.87, Opt  0.00012449
value optim 0/1, iout   7/ 10, time/tcpu   2.41/  60.28, Opt  0.00010011
value optim 0/1, iout   8/ 10, time/tcpu   2.39/  62.66, Opt  0.00013720
value optim 0/1, iout   9/ 10, time/tcpu   2.41/  65.07, Opt  0.00009978
[solver_SL2 (order:10)] Saving value 2 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    65.07     0.00    3   40       1000      0       1000   0.1173121    0.008083    0.062289    0.013191       0.100    0
.. Saving figure : SL2sO10/fig_zerolevel2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_NNsurf2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_error2D2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  3 /  5	t=0.240 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7ff6eec3c670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7ff6eeb70310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.13/  67.20, Opt  0.73178405
control optim 0/1, iout   1/ 10, time/tcpu   0.88/  68.09, Opt  0.76133609
control optim 0/1, iout   2/ 10, time/tcpu   0.88/  68.97, Opt  0.74001843
control optim 0/1, iout   3/ 10, time/tcpu   0.87/  69.85, Opt  0.77727062
control optim 0/1, iout   4/ 10, time/tcpu   0.88/  70.72, Opt  0.77112502
control optim 0/1, iout   5/ 10, time/tcpu   0.87/  71.60, Opt  0.79740500
control optim 0/1, iout   6/ 10, time/tcpu   0.87/  72.47, Opt  0.77486807
control optim 0/1, iout   7/ 10, time/tcpu   0.87/  73.34, Opt  0.80633318
control optim 0/1, iout   8/ 10, time/tcpu   0.87/  74.21, Opt  0.75710732
control optim 0/1, iout   9/ 10, time/tcpu   0.87/  75.08, Opt  0.82017547
[solver_SL2 (order:10)] Saving control 3 ..
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7ff6eec3c670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.53/  78.61, Opt  0.00043755
value optim 0/1, iout   1/ 10, time/tcpu   2.42/  81.03, Opt  0.00027693
value optim 0/1, iout   2/ 10, time/tcpu   2.41/  83.44, Opt  0.00024648
value optim 0/1, iout   3/ 10, time/tcpu   2.40/  85.84, Opt  0.00021210
value optim 0/1, iout   4/ 10, time/tcpu   2.39/  88.23, Opt  0.00015490
value optim 0/1, iout   5/ 10, time/tcpu   2.42/  90.65, Opt  0.00014969
value optim 0/1, iout   6/ 10, time/tcpu   2.41/  93.06, Opt  0.00011406
value optim 0/1, iout   7/ 10, time/tcpu   2.43/  95.49, Opt  0.00012266
value optim 0/1, iout   8/ 10, time/tcpu   2.39/  97.88, Opt  0.00009108
value optim 0/1, iout   9/ 10, time/tcpu   2.40/ 100.28, Opt  0.00008881
[solver_SL2 (order:10)] Saving value 3 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   100.28     0.00    3   40       1000      0       1000   0.2195154    0.011771    0.090877    0.013505       0.100    0
.. Saving figure : SL2sO10/fig_zerolevel3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_NNsurf3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_error2D3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  4 /  5	t=0.320 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7ff6eec3c670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7ff6eeb70310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.17/ 102.45, Opt  0.62244725
control optim 0/1, iout   1/ 10, time/tcpu   0.89/ 103.33, Opt  0.60686392
control optim 0/1, iout   2/ 10, time/tcpu   0.89/ 104.22, Opt  0.62474048
control optim 0/1, iout   3/ 10, time/tcpu   0.88/ 105.10, Opt  0.63229591
control optim 0/1, iout   4/ 10, time/tcpu   0.88/ 105.98, Opt  0.63360202
control optim 0/1, iout   5/ 10, time/tcpu   0.87/ 106.85, Opt  0.61849260
control optim 0/1, iout   6/ 10, time/tcpu   0.88/ 107.73, Opt  0.59738123
control optim 0/1, iout   7/ 10, time/tcpu   0.88/ 108.60, Opt  0.61904043
control optim 0/1, iout   8/ 10, time/tcpu   0.87/ 109.48, Opt  0.58843064
control optim 0/1, iout   9/ 10, time/tcpu   0.87/ 110.35, Opt  0.62376219
[solver_SL2 (order:10)] Saving control 4 ..
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7ff6eec3c670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.59/ 113.94, Opt  0.00037171
value optim 0/1, iout   1/ 10, time/tcpu   2.42/ 116.36, Opt  0.00023758
value optim 0/1, iout   2/ 10, time/tcpu   2.42/ 118.77, Opt  0.00020554
value optim 0/1, iout   3/ 10, time/tcpu   2.39/ 121.16, Opt  0.00015666
value optim 0/1, iout   4/ 10, time/tcpu   2.42/ 123.58, Opt  0.00016128
value optim 0/1, iout   5/ 10, time/tcpu   2.41/ 125.99, Opt  0.00012557
value optim 0/1, iout   6/ 10, time/tcpu   2.41/ 128.40, Opt  0.00015836
value optim 0/1, iout   7/ 10, time/tcpu   2.53/ 130.93, Opt  0.00015207
value optim 0/1, iout   8/ 10, time/tcpu   2.58/ 133.50, Opt  0.00010394
value optim 0/1, iout   9/ 10, time/tcpu   2.46/ 135.96, Opt  0.00010114
[solver_SL2 (order:10)] Saving value 4 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   135.96     0.00    3   40       1000      0       1000   0.2013062    0.017115    0.092969    0.014583       0.100    0
.. Saving figure : SL2sO10/fig_zerolevel4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_NNsurf4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_error2D4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:10)] it  5 /  5	t=0.400 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7ff6eec3c670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7ff6eeb70310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.27/ 138.23, Opt  0.53643680
control optim 0/1, iout   1/ 10, time/tcpu   0.94/ 139.17, Opt  0.54131246
control optim 0/1, iout   2/ 10, time/tcpu   1.01/ 140.18, Opt  0.53060764
control optim 0/1, iout   3/ 10, time/tcpu   0.97/ 141.15, Opt  0.51102263
control optim 0/1, iout   4/ 10, time/tcpu   0.92/ 142.08, Opt  0.54273146
control optim 0/1, iout   5/ 10, time/tcpu   0.94/ 143.01, Opt  0.55447727
control optim 0/1, iout   6/ 10, time/tcpu   0.98/ 143.99, Opt  0.50996137
control optim 0/1, iout   7/ 10, time/tcpu   0.99/ 144.99, Opt  0.53261894
control optim 0/1, iout   8/ 10, time/tcpu   0.99/ 145.97, Opt  0.52077842
control optim 0/1, iout   9/ 10, time/tcpu   0.98/ 146.95, Opt  0.53375846
[solver_SL2 (order:10)] Saving control 5 ..
[solver_SL2 (order:10)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7ff6eec3c670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.83/ 150.78, Opt  0.00025588
value optim 0/1, iout   1/ 10, time/tcpu   3.08/ 153.86, Opt  0.00019003
value optim 0/1, iout   2/ 10, time/tcpu   2.40/ 156.25, Opt  0.00014479
value optim 0/1, iout   3/ 10, time/tcpu   2.44/ 158.69, Opt  0.00013295
value optim 0/1, iout   4/ 10, time/tcpu   2.50/ 161.19, Opt  0.00012336
value optim 0/1, iout   5/ 10, time/tcpu   2.93/ 164.12, Opt  0.00008262
value optim 0/1, iout   6/ 10, time/tcpu   2.53/ 166.65, Opt  0.00011295
value optim 0/1, iout   7/ 10, time/tcpu   2.90/ 169.55, Opt  0.00007668
value optim 0/1, iout   8/ 10, time/tcpu   2.68/ 172.23, Opt  0.00009311
value optim 0/1, iout   9/ 10, time/tcpu   2.79/ 175.02, Opt  0.00005983
[solver_SL2 (order:10)] Saving value 5 ..
[solver_SL2 (order:10)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   175.02     0.00    3   40       1000      0       1000   0.1862460    0.018747    0.108574    0.015767       0.100    0
.. Saving figure : SL2sO10/fig_zerolevel5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_NNsurf5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO10/fig_error2D5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.


==> numrot/SL2sO2-1/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5    22.98     0.00    3   40       1000      0       1000   0.0559920    0.006707    0.055992    0.013967       0.100    0
  2   5    50.54     0.00    3   40       1000      0       1000   0.1234297    0.014779    0.074021    0.019370       0.100    0
  2   5    77.98     0.00    3   40       1000      0       1000   0.2127562    0.023752    0.082693    0.022950       0.100    0
  2   5   105.49     0.00    3   40       1000      0       1000   0.2133906    0.036730    0.100985    0.027300       0.100    0
  2   5   133.00     0.00    3   40       1000      0       1000   0.2231849    0.052271    0.107415    0.031378       0.100    0


==> numrot/SL2sO2-1/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	22.97690940	0.00000000	3	40	1000	0	1000	0.05599198	0.00670695	0.05599198	0.01396700	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	50.53589964	0.00000000	3	40	1000	0	1000	0.12342969	0.01477906	0.07402051	0.01937038	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	77.98041177	0.00000000	3	40	1000	0	1000	0.21275622	0.02375233	0.08269309	0.02295003	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	105.49219370	0.00000000	3	40	1000	0	1000	0.21339063	0.03672955	0.10098464	0.02729988	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	133.00300145	0.00000000	3	40	1000	0	1000	0.22318491	0.05227127	0.10741489	0.03137760	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL2sO2-1/out.txt <==
2022-07-16 13:58:45.254989: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-16 13:58:45.255012: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL2sO2-1 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL2sO2-1 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL2sO2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL2sO2-1 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL2sO2-1 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL2sO2-1 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL2sO2-1 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL2sO2-1 :                SL2 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL2sO2-1 :               semi of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL2sO2-1 :                2.1 of type  <class 'float'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL2sO2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL2sO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL2sO2-1 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL2sO2-1 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL2sO2-1 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL2sO2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL2sO2-1 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL2sO2-1 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL2sO2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL2sO2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL2sO2-1 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL2sO2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL2sO2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL2sO2-1 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL2sO2-1 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL2sO2-1 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL2sO2-1 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL2sO2-1 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL2sO2-1 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL2sO2-1 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL2sO2-1 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL2sO2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :           SL2sO2-1 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from    command line :           SL2sO2-1 of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL2sO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL2sO2-1 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL2sO2-1 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL2sO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL2sO2-1 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL2sO2-1 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL2sO2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL2sO2-1 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL2sO2-1 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL2sO2-1 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL2sO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL2sO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL2sO2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL2sO2-1 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL2sO2-1 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL2sO2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL2sO2-1 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL2sO2-1 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL2sO2-1 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL2sO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL2sO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL2sO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL2sO2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL2sO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL2sO2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL2sO2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL2sO2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL2sO2-1 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7f6348390670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-16 13:58:46.898741: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-16 13:58:46.899004: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-16 13:58:46.899075: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-16 13:58:46.899139: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-16 13:58:46.899201: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-16 13:58:46.899264: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-16 13:58:46.899326: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-16 13:58:46.899387: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-16 13:58:46.899448: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-16 13:58:46.899461: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-16 13:58:46.899691: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL2 (order:2)] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL2sO2-1/fig_zerolevel0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO2-1/fig_error2D0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  1 /  5	t=0.080 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6348390670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f63482c4310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.44/   1.44, Opt  1.27409279
control optim 0/1, iout   1/ 10, time/tcpu   0.59/   2.04, Opt  1.27241898
control optim 0/1, iout   2/ 10, time/tcpu   0.59/   2.63, Opt  1.29213154
control optim 0/1, iout   3/ 10, time/tcpu   0.59/   3.22, Opt  1.26011157
control optim 0/1, iout   4/ 10, time/tcpu   0.59/   3.81, Opt  1.22380102
control optim 0/1, iout   5/ 10, time/tcpu   0.60/   4.41, Opt  1.24707150
control optim 0/1, iout   6/ 10, time/tcpu   0.59/   5.00, Opt  1.24569690
control optim 0/1, iout   7/ 10, time/tcpu   0.59/   5.60, Opt  1.31089628
control optim 0/1, iout   8/ 10, time/tcpu   0.59/   6.19, Opt  1.31443131
control optim 0/1, iout   9/ 10, time/tcpu   0.59/   6.78, Opt  1.24443805
[solver_SL2 (order:2)] Saving control 1 ..
2022-07-16 13:58:55.550830: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f6348390670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   2.13/   8.91, Opt  0.02240697
value optim 0/1, iout   1/ 10, time/tcpu   1.57/  10.47, Opt  0.00272349
value optim 0/1, iout   2/ 10, time/tcpu   1.57/  12.04, Opt  0.00090452
value optim 0/1, iout   3/ 10, time/tcpu   1.56/  13.60, Opt  0.00029691
value optim 0/1, iout   4/ 10, time/tcpu   1.57/  15.17, Opt  0.00017991
value optim 0/1, iout   5/ 10, time/tcpu   1.56/  16.73, Opt  0.00013823
value optim 0/1, iout   6/ 10, time/tcpu   1.56/  18.29, Opt  0.00010809
value optim 0/1, iout   7/ 10, time/tcpu   1.57/  19.86, Opt  0.00009722
value optim 0/1, iout   8/ 10, time/tcpu   1.57/  21.43, Opt  0.00008446
value optim 0/1, iout   9/ 10, time/tcpu   1.55/  22.98, Opt  0.00007505
[solver_SL2 (order:2)] Saving value 1 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    22.98     0.00    3   40       1000      0       1000   0.0559920    0.006707    0.055992    0.013967       0.100    0
.. Saving figure : SL2sO2-1/fig_zerolevel1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO2-1/fig_error2D1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  2 /  5	t=0.160 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6348390670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f63482c4310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.11/  24.09, Opt  1.02266777
control optim 0/1, iout   1/ 10, time/tcpu   0.67/  24.76, Opt  0.99321848
control optim 0/1, iout   2/ 10, time/tcpu   0.67/  25.43, Opt  1.04103351
control optim 0/1, iout   3/ 10, time/tcpu   0.67/  26.10, Opt  1.03502786
control optim 0/1, iout   4/ 10, time/tcpu   0.68/  26.78, Opt  1.01822674
control optim 0/1, iout   5/ 10, time/tcpu   0.68/  27.46, Opt  1.00871408
control optim 0/1, iout   6/ 10, time/tcpu   0.68/  28.14, Opt  1.00115609
control optim 0/1, iout   7/ 10, time/tcpu   0.68/  28.81, Opt  1.00464761
control optim 0/1, iout   8/ 10, time/tcpu   0.68/  29.49, Opt  1.01157105
control optim 0/1, iout   9/ 10, time/tcpu   0.67/  30.16, Opt  1.00387442
[solver_SL2 (order:2)] Saving control 2 ..
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f6348390670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   2.48/  32.64, Opt  0.00039185
value optim 0/1, iout   1/ 10, time/tcpu   1.99/  34.63, Opt  0.00027068
value optim 0/1, iout   2/ 10, time/tcpu   1.99/  36.62, Opt  0.00024368
value optim 0/1, iout   3/ 10, time/tcpu   1.99/  38.62, Opt  0.00018830
value optim 0/1, iout   4/ 10, time/tcpu   1.99/  40.61, Opt  0.00017861
value optim 0/1, iout   5/ 10, time/tcpu   1.99/  42.59, Opt  0.00014601
value optim 0/1, iout   6/ 10, time/tcpu   1.98/  44.57, Opt  0.00014877
value optim 0/1, iout   7/ 10, time/tcpu   1.98/  46.56, Opt  0.00013778
value optim 0/1, iout   8/ 10, time/tcpu   1.99/  48.55, Opt  0.00014689
value optim 0/1, iout   9/ 10, time/tcpu   1.99/  50.54, Opt  0.00014526
[solver_SL2 (order:2)] Saving value 2 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    50.54     0.00    3   40       1000      0       1000   0.1234297    0.014779    0.074021    0.019370       0.100    0
.. Saving figure : SL2sO2-1/fig_zerolevel2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO2-1/fig_error2D2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  3 /  5	t=0.240 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6348390670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f63482c4310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.08/  51.62, Opt  0.73461753
control optim 0/1, iout   1/ 10, time/tcpu   0.68/  52.29, Opt  0.76596123
control optim 0/1, iout   2/ 10, time/tcpu   0.68/  52.97, Opt  0.74473888
control optim 0/1, iout   3/ 10, time/tcpu   0.67/  53.64, Opt  0.78293604
control optim 0/1, iout   4/ 10, time/tcpu   0.67/  54.32, Opt  0.77724373
control optim 0/1, iout   5/ 10, time/tcpu   0.68/  55.00, Opt  0.80303711
control optim 0/1, iout   6/ 10, time/tcpu   0.68/  55.67, Opt  0.77930993
control optim 0/1, iout   7/ 10, time/tcpu   0.67/  56.35, Opt  0.81050807
control optim 0/1, iout   8/ 10, time/tcpu   0.67/  57.02, Opt  0.76174110
control optim 0/1, iout   9/ 10, time/tcpu   0.68/  57.70, Opt  0.82434118
[solver_SL2 (order:2)] Saving control 3 ..
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f6348390670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   2.44/  60.13, Opt  0.00075950
value optim 0/1, iout   1/ 10, time/tcpu   1.98/  62.11, Opt  0.00048051
value optim 0/1, iout   2/ 10, time/tcpu   1.98/  64.10, Opt  0.00039683
value optim 0/1, iout   3/ 10, time/tcpu   1.99/  66.09, Opt  0.00032783
value optim 0/1, iout   4/ 10, time/tcpu   1.98/  68.06, Opt  0.00028515
value optim 0/1, iout   5/ 10, time/tcpu   1.98/  70.05, Opt  0.00026371
value optim 0/1, iout   6/ 10, time/tcpu   1.98/  72.02, Opt  0.00027803
value optim 0/1, iout   7/ 10, time/tcpu   1.98/  74.01, Opt  0.00025433
value optim 0/1, iout   8/ 10, time/tcpu   1.99/  75.99, Opt  0.00019485
value optim 0/1, iout   9/ 10, time/tcpu   1.99/  77.98, Opt  0.00015662
[solver_SL2 (order:2)] Saving value 3 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    77.98     0.00    3   40       1000      0       1000   0.2127562    0.023752    0.082693    0.022950       0.100    0
.. Saving figure : SL2sO2-1/fig_zerolevel3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO2-1/fig_error2D3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  4 /  5	t=0.320 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6348390670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f63482c4310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.10/  79.08, Opt  0.63571334
control optim 0/1, iout   1/ 10, time/tcpu   0.68/  79.77, Opt  0.61723119
control optim 0/1, iout   2/ 10, time/tcpu   0.68/  80.45, Opt  0.63509262
control optim 0/1, iout   3/ 10, time/tcpu   0.68/  81.13, Opt  0.64549303
control optim 0/1, iout   4/ 10, time/tcpu   0.68/  81.81, Opt  0.64514965
control optim 0/1, iout   5/ 10, time/tcpu   0.69/  82.50, Opt  0.63032395
control optim 0/1, iout   6/ 10, time/tcpu   0.68/  83.18, Opt  0.60933375
control optim 0/1, iout   7/ 10, time/tcpu   0.68/  83.86, Opt  0.63362360
control optim 0/1, iout   8/ 10, time/tcpu   0.68/  84.54, Opt  0.59823084
control optim 0/1, iout   9/ 10, time/tcpu   0.68/  85.22, Opt  0.63614804
[solver_SL2 (order:2)] Saving control 4 ..
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f6348390670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   2.43/  87.66, Opt  0.00045884
value optim 0/1, iout   1/ 10, time/tcpu   1.99/  89.64, Opt  0.00027919
value optim 0/1, iout   2/ 10, time/tcpu   1.98/  91.62, Opt  0.00026086
value optim 0/1, iout   3/ 10, time/tcpu   1.99/  93.61, Opt  0.00024077
value optim 0/1, iout   4/ 10, time/tcpu   1.97/  95.58, Opt  0.00025648
value optim 0/1, iout   5/ 10, time/tcpu   1.98/  97.56, Opt  0.00022327
value optim 0/1, iout   6/ 10, time/tcpu   1.98/  99.54, Opt  0.00014698
value optim 0/1, iout   7/ 10, time/tcpu   1.98/ 101.52, Opt  0.00014636
value optim 0/1, iout   8/ 10, time/tcpu   1.99/ 103.51, Opt  0.00015208
value optim 0/1, iout   9/ 10, time/tcpu   1.98/ 105.49, Opt  0.00017623
[solver_SL2 (order:2)] Saving value 4 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   105.49     0.00    3   40       1000      0       1000   0.2133906    0.036730    0.100985    0.027300       0.100    0
.. Saving figure : SL2sO2-1/fig_zerolevel4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO2-1/fig_error2D4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:2)] it  5 /  5	t=0.400 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6348390670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f63482c4310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   1.07/ 106.56, Opt  0.55366015
control optim 0/1, iout   1/ 10, time/tcpu   0.68/ 107.24, Opt  0.55762661
control optim 0/1, iout   2/ 10, time/tcpu   0.67/ 107.91, Opt  0.54874086
control optim 0/1, iout   3/ 10, time/tcpu   0.68/ 108.59, Opt  0.52900076
control optim 0/1, iout   4/ 10, time/tcpu   0.67/ 109.26, Opt  0.56094980
control optim 0/1, iout   5/ 10, time/tcpu   0.67/ 109.94, Opt  0.57345277
control optim 0/1, iout   6/ 10, time/tcpu   0.68/ 110.61, Opt  0.52882713
control optim 0/1, iout   7/ 10, time/tcpu   0.68/ 111.29, Opt  0.55216682
control optim 0/1, iout   8/ 10, time/tcpu   0.68/ 111.97, Opt  0.53736621
control optim 0/1, iout   9/ 10, time/tcpu   0.68/ 112.65, Opt  0.55116832
[solver_SL2 (order:2)] Saving control 5 ..
[solver_SL2 (order:2)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f6348390670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   2.46/ 115.11, Opt  0.00029434
value optim 0/1, iout   1/ 10, time/tcpu   1.99/ 117.10, Opt  0.00032276
value optim 0/1, iout   2/ 10, time/tcpu   1.99/ 119.09, Opt  0.00027273
value optim 0/1, iout   3/ 10, time/tcpu   2.00/ 121.08, Opt  0.00023581
value optim 0/1, iout   4/ 10, time/tcpu   1.98/ 123.07, Opt  0.00023508
value optim 0/1, iout   5/ 10, time/tcpu   1.99/ 125.05, Opt  0.00021454
value optim 0/1, iout   6/ 10, time/tcpu   1.99/ 127.04, Opt  0.00018539
value optim 0/1, iout   7/ 10, time/tcpu   1.98/ 129.02, Opt  0.00022409
value optim 0/1, iout   8/ 10, time/tcpu   1.99/ 131.01, Opt  0.00016828
value optim 0/1, iout   9/ 10, time/tcpu   1.99/ 133.00, Opt  0.00015423
[solver_SL2 (order:2)] Saving value 5 ..
[solver_SL2 (order:2)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   133.00     0.00    3   40       1000      0       1000   0.2231849    0.052271    0.107415    0.031378       0.100    0
.. Saving figure : SL2sO2-1/fig_zerolevel5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO2-1/fig_error2D5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.


==> numrot/SL2sO20/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5    32.52     0.00    3   40       1000      0       1000   0.0666786    0.004476    0.060907    0.010187       0.100    0
  2   5    70.26     0.00    3   40       1000      0       1000   0.1177054    0.008225    0.083099    0.013303       0.100    0
  2   5   107.79     0.00    3   40       1000      0       1000   0.1047886    0.012027    0.097127    0.015725       0.100    0
  2   5   145.95     0.00    3   40       1000      0       1000   0.0962408    0.014120    0.087539    0.013435       0.100    0
  2   5   182.94     0.00    3   40       1000      0       1000   0.1222793    0.017235    0.101749    0.011894       0.100    0


==> numrot/SL2sO20/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	32.52370882	0.00000000	3	40	1000	0	1000	0.06667864	0.00447609	0.06090685	0.01018727	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	70.26414919	0.00000000	3	40	1000	0	1000	0.11770545	0.00822540	0.08309929	0.01330345	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	107.79235339	0.00000000	3	40	1000	0	1000	0.10478860	0.01202658	0.09712704	0.01572480	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	145.95097566	0.00000000	3	40	1000	0	1000	0.09624085	0.01412008	0.08753932	0.01343549	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	182.93693352	0.00000000	3	40	1000	0	1000	0.12227932	0.01723476	0.10174921	0.01189398	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL2sO20/out.txt <==
2022-07-13 22:17:30.929959: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:17:30.929982: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL2sO20 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL2sO20 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL2sO20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL2sO20 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL2sO20 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL2sO20 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL2sO20 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL2sO20 :                SL2 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL2sO20 :               semi of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL2sO20 :                 20 of type    <class 'int'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL2sO20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL2sO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL2sO20 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL2sO20 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL2sO20 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL2sO20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL2sO20 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL2sO20 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL2sO20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL2sO20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL2sO20 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL2sO20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL2sO20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL2sO20 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL2sO20 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL2sO20 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL2sO20 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL2sO20 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL2sO20 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL2sO20 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL2sO20 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL2sO20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :            SL2sO20 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from data_2dextension_SL2sO20 :              2dext of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL2sO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL2sO20 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL2sO20 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL2sO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL2sO20 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL2sO20 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL2sO20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL2sO20 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL2sO20 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL2sO20 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL2sO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL2sO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL2sO20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL2sO20 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL2sO20 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL2sO20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL2sO20 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL2sO20 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL2sO20 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL2sO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL2sO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL2sO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL2sO20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL2sO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL2sO20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL2sO20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL2sO20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL2sO20 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7f04dfbe8670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-13 22:17:32.620770: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-13 22:17:32.621027: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:17:32.621090: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:17:32.621147: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:17:32.621197: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:17:32.621249: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:17:32.621298: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:17:32.621350: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:17:32.621400: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-13 22:17:32.621412: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-13 22:17:32.621651: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL2 (order:20)] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL2sO20/fig_zerolevel0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_NNsurf0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_error2D0_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  1 /  5	t=0.080 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f04dfbe8670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f04dfb1b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.75/   2.75, Opt  1.27268207
control optim 0/1, iout   1/ 10, time/tcpu   0.84/   3.59, Opt  1.27133965
control optim 0/1, iout   2/ 10, time/tcpu   0.83/   4.42, Opt  1.29064655
control optim 0/1, iout   3/ 10, time/tcpu   0.84/   5.26, Opt  1.25886619
control optim 0/1, iout   4/ 10, time/tcpu   0.83/   6.08, Opt  1.22292316
control optim 0/1, iout   5/ 10, time/tcpu   0.83/   6.91, Opt  1.24570262
control optim 0/1, iout   6/ 10, time/tcpu   0.83/   7.74, Opt  1.24465549
control optim 0/1, iout   7/ 10, time/tcpu   0.94/   8.68, Opt  1.30927563
control optim 0/1, iout   8/ 10, time/tcpu   0.87/   9.55, Opt  1.31308377
control optim 0/1, iout   9/ 10, time/tcpu   0.89/  10.44, Opt  1.24328887
[solver_SL2 (order:20)] Saving control 1 ..
2022-07-13 22:17:46.288504: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f04dfbe8670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.82/  14.26, Opt  0.02217690
value optim 0/1, iout   1/ 10, time/tcpu   2.19/  16.44, Opt  0.00274573
value optim 0/1, iout   2/ 10, time/tcpu   2.06/  18.50, Opt  0.00095599
value optim 0/1, iout   3/ 10, time/tcpu   2.01/  20.51, Opt  0.00028233
value optim 0/1, iout   4/ 10, time/tcpu   1.96/  22.47, Opt  0.00017830
value optim 0/1, iout   5/ 10, time/tcpu   1.98/  24.45, Opt  0.00013807
value optim 0/1, iout   6/ 10, time/tcpu   2.18/  26.64, Opt  0.00010944
value optim 0/1, iout   7/ 10, time/tcpu   1.97/  28.61, Opt  0.00009719
value optim 0/1, iout   8/ 10, time/tcpu   1.97/  30.57, Opt  0.00008718
value optim 0/1, iout   9/ 10, time/tcpu   1.95/  32.52, Opt  0.00007575
[solver_SL2 (order:20)] Saving value 1 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    32.52     0.00    3   40       1000      0       1000   0.0666786    0.004476    0.060907    0.010187       0.100    0
.. Saving figure : SL2sO20/fig_zerolevel1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_NNsurf1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_error2D1_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  2 /  5	t=0.160 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f04dfbe8670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f04dfb1b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.40/  34.93, Opt  1.02061617
control optim 0/1, iout   1/ 10, time/tcpu   0.93/  35.86, Opt  0.99135035
control optim 0/1, iout   2/ 10, time/tcpu   0.92/  36.78, Opt  1.03901219
control optim 0/1, iout   3/ 10, time/tcpu   0.91/  37.69, Opt  1.03226519
control optim 0/1, iout   4/ 10, time/tcpu   0.94/  38.62, Opt  1.01613832
control optim 0/1, iout   5/ 10, time/tcpu   0.91/  39.53, Opt  1.00566101
control optim 0/1, iout   6/ 10, time/tcpu   1.13/  40.67, Opt  0.99931240
control optim 0/1, iout   7/ 10, time/tcpu   0.95/  41.61, Opt  1.00224340
control optim 0/1, iout   8/ 10, time/tcpu   0.96/  42.58, Opt  1.00972092
control optim 0/1, iout   9/ 10, time/tcpu   0.93/  43.51, Opt  1.00244212
[solver_SL2 (order:20)] Saving control 2 ..
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f04dfbe8670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.95/  47.46, Opt  0.00041732
value optim 0/1, iout   1/ 10, time/tcpu   2.52/  49.97, Opt  0.00025803
value optim 0/1, iout   2/ 10, time/tcpu   2.53/  52.50, Opt  0.00022931
value optim 0/1, iout   3/ 10, time/tcpu   2.53/  55.03, Opt  0.00020320
value optim 0/1, iout   4/ 10, time/tcpu   2.53/  57.56, Opt  0.00015259
value optim 0/1, iout   5/ 10, time/tcpu   2.54/  60.10, Opt  0.00014142
value optim 0/1, iout   6/ 10, time/tcpu   2.55/  62.64, Opt  0.00015467
value optim 0/1, iout   7/ 10, time/tcpu   2.54/  65.18, Opt  0.00012216
value optim 0/1, iout   8/ 10, time/tcpu   2.54/  67.72, Opt  0.00011749
value optim 0/1, iout   9/ 10, time/tcpu   2.54/  70.26, Opt  0.00011109
[solver_SL2 (order:20)] Saving value 2 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    70.26     0.00    3   40       1000      0       1000   0.1177054    0.008225    0.083099    0.013303       0.100    0
.. Saving figure : SL2sO20/fig_zerolevel2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_NNsurf2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_error2D2_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  3 /  5	t=0.240 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f04dfbe8670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f04dfb1b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.30/  72.56, Opt  0.73164904
control optim 0/1, iout   1/ 10, time/tcpu   0.94/  73.50, Opt  0.76223069
control optim 0/1, iout   2/ 10, time/tcpu   0.93/  74.43, Opt  0.74066895
control optim 0/1, iout   3/ 10, time/tcpu   0.93/  75.36, Opt  0.77793127
control optim 0/1, iout   4/ 10, time/tcpu   0.93/  76.29, Opt  0.77340037
control optim 0/1, iout   5/ 10, time/tcpu   0.92/  77.21, Opt  0.79826552
control optim 0/1, iout   6/ 10, time/tcpu   0.94/  78.15, Opt  0.77573782
control optim 0/1, iout   7/ 10, time/tcpu   0.92/  79.06, Opt  0.80752224
control optim 0/1, iout   8/ 10, time/tcpu   0.92/  79.98, Opt  0.75755137
control optim 0/1, iout   9/ 10, time/tcpu   0.92/  80.90, Opt  0.82053214
[solver_SL2 (order:20)] Saving control 3 ..
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f04dfbe8670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.92/  84.82, Opt  0.00047874
value optim 0/1, iout   1/ 10, time/tcpu   2.59/  87.41, Opt  0.00037292
value optim 0/1, iout   2/ 10, time/tcpu   2.54/  89.96, Opt  0.00029131
value optim 0/1, iout   3/ 10, time/tcpu   2.54/  92.50, Opt  0.00025827
value optim 0/1, iout   4/ 10, time/tcpu   2.57/  95.07, Opt  0.00020947
value optim 0/1, iout   5/ 10, time/tcpu   2.55/  97.62, Opt  0.00020340
value optim 0/1, iout   6/ 10, time/tcpu   2.54/ 100.16, Opt  0.00015993
value optim 0/1, iout   7/ 10, time/tcpu   2.55/ 102.71, Opt  0.00014050
value optim 0/1, iout   8/ 10, time/tcpu   2.54/ 105.24, Opt  0.00011706
value optim 0/1, iout   9/ 10, time/tcpu   2.55/ 107.79, Opt  0.00013068
[solver_SL2 (order:20)] Saving value 3 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   107.79     0.00    3   40       1000      0       1000   0.1047886    0.012027    0.097127    0.015725       0.100    0
.. Saving figure : SL2sO20/fig_zerolevel3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_NNsurf3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_error2D3_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  4 /  5	t=0.320 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f04dfbe8670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f04dfb1b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.56/ 110.35, Opt  0.62533289
control optim 0/1, iout   1/ 10, time/tcpu   0.94/ 111.29, Opt  0.61133814
control optim 0/1, iout   2/ 10, time/tcpu   0.95/ 112.24, Opt  0.62827557
control optim 0/1, iout   3/ 10, time/tcpu   0.94/ 113.18, Opt  0.63637346
control optim 0/1, iout   4/ 10, time/tcpu   0.94/ 114.12, Opt  0.63738239
control optim 0/1, iout   5/ 10, time/tcpu   0.93/ 115.05, Opt  0.62238276
control optim 0/1, iout   6/ 10, time/tcpu   0.93/ 115.98, Opt  0.60222816
control optim 0/1, iout   7/ 10, time/tcpu   0.93/ 116.91, Opt  0.62348586
control optim 0/1, iout   8/ 10, time/tcpu   0.93/ 117.84, Opt  0.59232062
control optim 0/1, iout   9/ 10, time/tcpu   0.93/ 118.77, Opt  0.62781882
[solver_SL2 (order:20)] Saving control 4 ..
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f04dfbe8670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.97/ 122.73, Opt  0.00031041
value optim 0/1, iout   1/ 10, time/tcpu   2.58/ 125.31, Opt  0.00019560
value optim 0/1, iout   2/ 10, time/tcpu   2.56/ 127.87, Opt  0.00016325
value optim 0/1, iout   3/ 10, time/tcpu   2.56/ 130.43, Opt  0.00015508
value optim 0/1, iout   4/ 10, time/tcpu   2.56/ 132.99, Opt  0.00012151
value optim 0/1, iout   5/ 10, time/tcpu   2.58/ 135.57, Opt  0.00009769
value optim 0/1, iout   6/ 10, time/tcpu   2.56/ 138.13, Opt  0.00008611
value optim 0/1, iout   7/ 10, time/tcpu   2.67/ 140.80, Opt  0.00012501
value optim 0/1, iout   8/ 10, time/tcpu   2.57/ 143.37, Opt  0.00008135
value optim 0/1, iout   9/ 10, time/tcpu   2.58/ 145.95, Opt  0.00007872
[solver_SL2 (order:20)] Saving value 4 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   145.95     0.00    3   40       1000      0       1000   0.0962408    0.014120    0.087539    0.013435       0.100    0
.. Saving figure : SL2sO20/fig_zerolevel4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_NNsurf4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_error2D4_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL2 (order:20)] it  5 /  5	t=0.400 / 0.400 (dt=0.080)

-------------------------------------------- Optimizing control
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f04dfbe8670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f04dfb1b310> (derniere couche)
----------------------------------------------------------------------
control optim 0/1, iout   0/ 10, time/tcpu   2.26/ 148.21, Opt  0.53669435
control optim 0/1, iout   1/ 10, time/tcpu   0.93/ 149.14, Opt  0.54406995
control optim 0/1, iout   2/ 10, time/tcpu   0.92/ 150.06, Opt  0.53345442
control optim 0/1, iout   3/ 10, time/tcpu   0.93/ 150.99, Opt  0.51437861
control optim 0/1, iout   4/ 10, time/tcpu   0.92/ 151.92, Opt  0.54418153
control optim 0/1, iout   5/ 10, time/tcpu   0.92/ 152.83, Opt  0.55668795
control optim 0/1, iout   6/ 10, time/tcpu   0.91/ 153.75, Opt  0.51398456
control optim 0/1, iout   7/ 10, time/tcpu   0.92/ 154.67, Opt  0.53472459
control optim 0/1, iout   8/ 10, time/tcpu   0.91/ 155.58, Opt  0.52302176
control optim 0/1, iout   9/ 10, time/tcpu   0.92/ 156.49, Opt  0.53614712
[solver_SL2 (order:20)] Saving control 5 ..
[solver_SL2 (order:20)] .. Done
-------------------------------------------- Optimizing value
----------------------------------------------------------------------
[class FeedForward - init  ] activation : <function relu at 0x7f04dfbe8670>
[class FeedForward - init  ] activ_loc  : None (derniere couche)
----------------------------------------------------------------------
value optim 0/1, iout   0/ 10, time/tcpu   3.89/ 160.39, Opt  0.00024481
value optim 0/1, iout   1/ 10, time/tcpu   2.51/ 162.89, Opt  0.00015332
value optim 0/1, iout   2/ 10, time/tcpu   2.51/ 165.40, Opt  0.00011880
value optim 0/1, iout   3/ 10, time/tcpu   2.51/ 167.91, Opt  0.00011409
value optim 0/1, iout   4/ 10, time/tcpu   2.51/ 170.42, Opt  0.00012538
value optim 0/1, iout   5/ 10, time/tcpu   2.50/ 172.92, Opt  0.00007840
value optim 0/1, iout   6/ 10, time/tcpu   2.50/ 175.42, Opt  0.00007540
value optim 0/1, iout   7/ 10, time/tcpu   2.50/ 177.93, Opt  0.00006634
value optim 0/1, iout   8/ 10, time/tcpu   2.50/ 180.43, Opt  0.00009110
value optim 0/1, iout   9/ 10, time/tcpu   2.51/ 182.94, Opt  0.00005345
[solver_SL2 (order:20)] Saving value 5 ..
[solver_SL2 (order:20)] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   182.94     0.00    3   40       1000      0       1000   0.1222793    0.017235    0.101749    0.011894       0.100    0
.. Saving figure : SL2sO20/fig_zerolevel5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_NNsurf5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL2sO20/fig_error2D5_SL2_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.


==> numrot/SL3O10/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5     9.69     0.00    3   40       1000      0       1000   0.0966237    0.000830    0.004463    0.000504       0.100    0
  2   5    22.90     0.00    3   40       1000      0       1000   0.2330055    0.000985    0.004821    0.000643       0.100    0
  2   5    40.22     0.00    3   40       1000      0       1000   0.2263637    0.002144    0.140858    0.003485       0.100    0
  2   5    61.77     0.00    3   40       1000      0       1000   0.2263637    0.003690    0.151346    0.005939       0.100    0
  2   5    87.44     0.00    3   40       1000      0       1000   0.3985520    0.005672    0.398552    0.008870       0.100    0


==> numrot/SL3O10/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	9.69256616	0.00000000	3	40	1000	0	1000	0.09662366	0.00083024	0.00446292	0.00050370	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	22.90454316	0.00000000	3	40	1000	0	1000	0.23300552	0.00098497	0.00482052	0.00064270	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	40.22308707	0.00000000	3	40	1000	0	1000	0.22636367	0.00214433	0.14085832	0.00348475	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	61.77003503	0.00000000	3	40	1000	0	1000	0.22636367	0.00368981	0.15134609	0.00593936	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	87.44281363	0.00000000	3	40	1000	0	1000	0.39855197	0.00567202	0.39855197	0.00886969	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL3O10/out.txt <==
2022-07-13 22:20:57.017678: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:20:57.017702: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL3O10 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL3O10 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL3O10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL3O10 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL3O10 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL3O10 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL3O10 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL3O10 :                SL3 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL3O10 :               full of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL3O10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL3O10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL3O10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL3O10 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL3O10 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL3O10 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL3O10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL3O10 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL3O10 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL3O10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL3O10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL3O10 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL3O10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL3O10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL3O10 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL3O10 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL3O10 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL3O10 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL3O10 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL3O10 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL3O10 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL3O10 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL3O10 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :             SL3O10 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from data_2dextension_SL3O10 :              2dext of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL3O10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL3O10 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL3O10 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL3O10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL3O10 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL3O10 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL3O10 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL3O10 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL3O10 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL3O10 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL3O10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL3O10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL3O10 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL3O10 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL3O10 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL3O10 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL3O10 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL3O10 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL3O10 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL3O10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL3O10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL3O10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL3O10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL3O10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL3O10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL3O10 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL3O10 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL3O10 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7f058c9f3670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-13 22:20:58.691046: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-13 22:20:58.691334: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:20:58.691397: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:20:58.691467: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:20:58.691522: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:20:58.691591: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:20:58.691645: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:20:58.691709: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:20:58.691763: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-13 22:20:58.691773: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-13 22:20:58.692105: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL3] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL3O10/fig_zerolevel0_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_NNsurf0_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_error2D0_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  1 /  5 	t=0.080 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f058c9f3670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f058c925310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   2.53/   2.53   Opt:  1.27268207
Optim  0  iout:   1/ 10   time/tcpu:   0.80/   3.33   Opt:  1.29818356
Optim  0  iout:   2/ 10   time/tcpu:   0.80/   4.12   Opt:  1.34349537
Optim  0  iout:   3/ 10   time/tcpu:   0.78/   4.91   Opt:  1.30176055
Optim  0  iout:   4/ 10   time/tcpu:   0.79/   5.69   Opt:  1.28278148
Optim  0  iout:   5/ 10   time/tcpu:   0.79/   6.48   Opt:  1.24855864
Optim  0  iout:   6/ 10   time/tcpu:   0.79/   7.27   Opt:  1.28165603
Optim  0  iout:   7/ 10   time/tcpu:   0.80/   8.07   Opt:  1.30084252
Optim  0  iout:   8/ 10   time/tcpu:   0.82/   8.89   Opt:  1.25017941
Optim  0  iout:   9/ 10   time/tcpu:   0.80/   9.69   Opt:  1.28900969
Optim  0  iout: ---/---   time/tcpu:   0.80/   9.69   Opt:  1.28409684 (Mean)    Opt:  1.28605366 (Fiable)
[solver_SL3] Saving control  1/ 5 ..
2022-07-13 22:21:11.815314: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     9.69     0.00    3   40       1000      0       1000   0.0966237    0.000830    0.004463    0.000504       0.100    0
.. Saving figure : SL3O10/fig_zerolevel1_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_NNsurf1_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_error2D1_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  2 /  5 	t=0.160 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f058c9f3670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f058c925310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   3.21/  12.91   Opt:  1.04388332
Optim  0  iout:   1/ 10   time/tcpu:   1.12/  14.02   Opt:  1.03320169
Optim  0  iout:   2/ 10   time/tcpu:   1.12/  15.14   Opt:  1.03159285
Optim  0  iout:   3/ 10   time/tcpu:   1.11/  16.25   Opt:  0.97929031
Optim  0  iout:   4/ 10   time/tcpu:   1.11/  17.36   Opt:  0.99983388
Optim  0  iout:   5/ 10   time/tcpu:   1.12/  18.48   Opt:  1.02695537
Optim  0  iout:   6/ 10   time/tcpu:   1.11/  19.58   Opt:  1.02079022
Optim  0  iout:   7/ 10   time/tcpu:   1.11/  20.69   Opt:  1.00680625
Optim  0  iout:   8/ 10   time/tcpu:   1.11/  21.80   Opt:  1.01886451
Optim  0  iout:   9/ 10   time/tcpu:   1.10/  22.90   Opt:  1.00576591
Optim  0  iout: ---/---   time/tcpu:   1.10/  22.90   Opt:  1.00590038 (Mean)    Opt:  1.00552344 (Fiable)
[solver_SL3] Saving control  2/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    22.90     0.00    3   40       1000      0       1000   0.2330055    0.000985    0.004821    0.000643       0.100    0
.. Saving figure : SL3O10/fig_zerolevel2_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_NNsurf2_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_error2D2_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  3 /  5 	t=0.240 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f058c9f3670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f058c925310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   4.51/  27.41   Opt:  0.72680223
Optim  0  iout:   1/ 10   time/tcpu:   1.43/  28.84   Opt:  0.74226493
Optim  0  iout:   2/ 10   time/tcpu:   1.43/  30.26   Opt:  0.75790501
Optim  0  iout:   3/ 10   time/tcpu:   1.42/  31.68   Opt:  0.76552361
Optim  0  iout:   4/ 10   time/tcpu:   1.42/  33.10   Opt:  0.77388710
Optim  0  iout:   5/ 10   time/tcpu:   1.43/  34.54   Opt:  0.82775974
Optim  0  iout:   6/ 10   time/tcpu:   1.42/  35.96   Opt:  0.75669152
Optim  0  iout:   7/ 10   time/tcpu:   1.42/  37.38   Opt:  0.81707054
Optim  0  iout:   8/ 10   time/tcpu:   1.42/  38.80   Opt:  0.79811084
Optim  0  iout:   9/ 10   time/tcpu:   1.42/  40.22   Opt:  0.80540693
Optim  0  iout: ---/---   time/tcpu:   1.42/  40.22   Opt:  0.78088951 (Mean)    Opt:  0.77751398 (Fiable)
[solver_SL3] Saving control  3/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    40.22     0.00    3   40       1000      0       1000   0.2263637    0.002144    0.140858    0.003485       0.100    0
.. Saving figure : SL3O10/fig_zerolevel3_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_NNsurf3_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_error2D3_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  4 /  5 	t=0.320 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f058c9f3670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f058c925310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   5.81/  46.04   Opt:  0.61577880
Optim  0  iout:   1/ 10   time/tcpu:   1.76/  47.80   Opt:  0.61869991
Optim  0  iout:   2/ 10   time/tcpu:   1.75/  49.55   Opt:  0.63322467
Optim  0  iout:   3/ 10   time/tcpu:   1.75/  51.30   Opt:  0.63552195
Optim  0  iout:   4/ 10   time/tcpu:   1.74/  53.04   Opt:  0.64200568
Optim  0  iout:   5/ 10   time/tcpu:   1.74/  54.78   Opt:  0.59962946
Optim  0  iout:   6/ 10   time/tcpu:   1.74/  56.52   Opt:  0.63679260
Optim  0  iout:   7/ 10   time/tcpu:   1.78/  58.29   Opt:  0.64060277
Optim  0  iout:   8/ 10   time/tcpu:   1.74/  60.03   Opt:  0.59157419
Optim  0  iout:   9/ 10   time/tcpu:   1.74/  61.77   Opt:  0.61172080
Optim  0  iout: ---/---   time/tcpu:   1.74/  61.77   Opt:  0.61366141 (Mean)    Opt:  0.60954511 (Fiable)
[solver_SL3] Saving control  4/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    61.77     0.00    3   40       1000      0       1000   0.2263637    0.003690    0.151346    0.005939       0.100    0
.. Saving figure : SL3O10/fig_zerolevel4_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_NNsurf4_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_error2D4_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  5 /  5 	t=0.400 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f058c9f3670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f058c925310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   7.12/  68.89   Opt:  0.51717407
Optim  0  iout:   1/ 10   time/tcpu:   2.07/  70.96   Opt:  0.53622252
Optim  0  iout:   2/ 10   time/tcpu:   2.06/  73.02   Opt:  0.54089427
Optim  0  iout:   3/ 10   time/tcpu:   2.06/  75.08   Opt:  0.54852259
Optim  0  iout:   4/ 10   time/tcpu:   2.06/  77.13   Opt:  0.53057379
Optim  0  iout:   5/ 10   time/tcpu:   2.05/  79.18   Opt:  0.57421863
Optim  0  iout:   6/ 10   time/tcpu:   2.11/  81.29   Opt:  0.53877902
Optim  0  iout:   7/ 10   time/tcpu:   2.06/  83.35   Opt:  0.55748427
Optim  0  iout:   8/ 10   time/tcpu:   2.05/  85.39   Opt:  0.53755724
Optim  0  iout:   9/ 10   time/tcpu:   2.05/  87.44   Opt:  0.50169647
Optim  0  iout: ---/---   time/tcpu:   2.05/  87.44   Opt:  0.53390944 (Mean)    Opt:  0.53760320 (Fiable)
[solver_SL3] Saving control  5/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    87.44     0.00    3   40       1000      0       1000   0.3985520    0.005672    0.398552    0.008870       0.100    0
.. Saving figure : SL3O10/fig_zerolevel5_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_NNsurf5_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O10/fig_error2D5_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order10_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.


==> numrot/SL3O2-1/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5     7.46     0.00    3   40       1000      0       1000   0.0964644    0.005068    0.017600    0.007180       0.100    0
  2   5    16.25     0.00    3   40       1000      0       1000   0.2841400    0.009697    0.035499    0.009149       0.100    0
  2   5    26.96     0.00    3   40       1000      0       1000   0.4879411    0.019214    0.146924    0.014047       0.100    0
  2   5    39.61     0.00    3   40       1000      0       1000   0.8584276    0.048642    0.156124    0.019359       0.100    0
  2   5    54.42     0.00    3   40       1000      0       1000   0.5994060    0.047403    0.500712    0.025488       0.100    0


==> numrot/SL3O2-1/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	7.45583439	0.00000000	3	40	1000	0	1000	0.09646440	0.00506841	0.01760010	0.00718039	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	16.24785638	0.00000000	3	40	1000	0	1000	0.28413999	0.00969690	0.03549904	0.00914899	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	26.95857167	0.00000000	3	40	1000	0	1000	0.48794115	0.01921409	0.14692375	0.01404719	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	39.61033010	0.00000000	3	40	1000	0	1000	0.85842764	0.04864231	0.15612361	0.01935912	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	54.42042303	0.00000000	3	40	1000	0	1000	0.59940600	0.04740337	0.50071198	0.02548751	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL3O2-1/out.txt <==
2022-07-16 14:01:11.788726: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-16 14:01:11.788749: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL3O2-1 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL3O2-1 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL3O2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL3O2-1 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL3O2-1 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL3O2-1 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL3O2-1 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL3O2-1 :                SL3 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL3O2-1 :               full of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL3O2-1 :                2.1 of type  <class 'float'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL3O2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL3O2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL3O2-1 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL3O2-1 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL3O2-1 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL3O2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL3O2-1 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL3O2-1 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL3O2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL3O2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL3O2-1 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL3O2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL3O2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL3O2-1 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL3O2-1 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL3O2-1 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL3O2-1 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL3O2-1 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL3O2-1 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL3O2-1 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL3O2-1 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL3O2-1 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :            SL3O2-1 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from    command line :            SL3O2-1 of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL3O2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL3O2-1 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL3O2-1 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL3O2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL3O2-1 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL3O2-1 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL3O2-1 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL3O2-1 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL3O2-1 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL3O2-1 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL3O2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL3O2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL3O2-1 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL3O2-1 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL3O2-1 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL3O2-1 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL3O2-1 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL3O2-1 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL3O2-1 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL3O2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL3O2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL3O2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL3O2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL3O2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL3O2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL3O2-1 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL3O2-1 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL3O2-1 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7fe51984d670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-16 14:01:13.415426: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-16 14:01:13.415702: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-16 14:01:13.415762: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-16 14:01:13.415832: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-16 14:01:13.415886: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-16 14:01:13.415955: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-16 14:01:13.416014: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-16 14:01:13.416081: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-16 14:01:13.416149: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-16 14:01:13.416161: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-16 14:01:13.416417: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL3] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL3O2-1/fig_zerolevel0_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O2-1/fig_error2D0_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  1 /  5 	t=0.080 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe51984d670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe519780310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   1.80/   1.80   Opt:  1.27409279
Optim  0  iout:   1/ 10   time/tcpu:   0.63/   2.43   Opt:  1.29970789
Optim  0  iout:   2/ 10   time/tcpu:   0.63/   3.06   Opt:  1.34491491
Optim  0  iout:   3/ 10   time/tcpu:   0.63/   3.69   Opt:  1.30307782
Optim  0  iout:   4/ 10   time/tcpu:   0.64/   4.32   Opt:  1.28369963
Optim  0  iout:   5/ 10   time/tcpu:   0.64/   4.96   Opt:  1.24973226
Optim  0  iout:   6/ 10   time/tcpu:   0.62/   5.58   Opt:  1.28288937
Optim  0  iout:   7/ 10   time/tcpu:   0.62/   6.21   Opt:  1.30218780
Optim  0  iout:   8/ 10   time/tcpu:   0.62/   6.83   Opt:  1.25156987
Optim  0  iout:   9/ 10   time/tcpu:   0.62/   7.46   Opt:  1.29019070
Optim  0  iout: ---/---   time/tcpu:   0.62/   7.46   Opt:  1.28534460 (Mean)    Opt:  1.28729033 (Fiable)
[solver_SL3] Saving control  1/ 5 ..
2022-07-16 14:01:22.727889: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     7.46     0.00    3   40       1000      0       1000   0.0964644    0.005068    0.017600    0.007180       0.100    0
.. Saving figure : SL3O2-1/fig_zerolevel1_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O2-1/fig_error2D1_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  2 /  5 	t=0.160 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe51984d670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe519780310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   1.66/   9.12   Opt:  1.04726756
Optim  0  iout:   1/ 10   time/tcpu:   0.79/   9.91   Opt:  1.03513277
Optim  0  iout:   2/ 10   time/tcpu:   0.79/  10.70   Opt:  1.03279030
Optim  0  iout:   3/ 10   time/tcpu:   0.79/  11.50   Opt:  0.98190963
Optim  0  iout:   4/ 10   time/tcpu:   0.79/  12.29   Opt:  1.00095427
Optim  0  iout:   5/ 10   time/tcpu:   0.79/  13.08   Opt:  1.02790451
Optim  0  iout:   6/ 10   time/tcpu:   0.79/  13.87   Opt:  1.02292204
Optim  0  iout:   7/ 10   time/tcpu:   0.79/  14.66   Opt:  1.00600970
Optim  0  iout:   8/ 10   time/tcpu:   0.79/  15.45   Opt:  1.01929963
Optim  0  iout:   9/ 10   time/tcpu:   0.79/  16.25   Opt:  1.00664794
Optim  0  iout: ---/---   time/tcpu:   0.79/  16.25   Opt:  1.00694346 (Mean)    Opt:  1.00687480 (Fiable)
[solver_SL3] Saving control  2/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    16.25     0.00    3   40       1000      0       1000   0.2841400    0.009697    0.035499    0.009149       0.100    0
.. Saving figure : SL3O2-1/fig_zerolevel2_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O2-1/fig_error2D2_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  3 /  5 	t=0.240 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe51984d670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe519780310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   2.13/  18.38   Opt:  0.73258352
Optim  0  iout:   1/ 10   time/tcpu:   0.96/  19.34   Opt:  0.74404627
Optim  0  iout:   2/ 10   time/tcpu:   0.95/  20.29   Opt:  0.76419050
Optim  0  iout:   3/ 10   time/tcpu:   0.95/  21.24   Opt:  0.76931226
Optim  0  iout:   4/ 10   time/tcpu:   0.95/  22.20   Opt:  0.77547765
Optim  0  iout:   5/ 10   time/tcpu:   0.95/  23.15   Opt:  0.83094537
Optim  0  iout:   6/ 10   time/tcpu:   0.95/  24.10   Opt:  0.75864673
Optim  0  iout:   7/ 10   time/tcpu:   0.95/  25.05   Opt:  0.82192278
Optim  0  iout:   8/ 10   time/tcpu:   0.95/  26.01   Opt:  0.80179346
Optim  0  iout:   9/ 10   time/tcpu:   0.95/  26.96   Opt:  0.81017476
Optim  0  iout: ---/---   time/tcpu:   0.95/  26.96   Opt:  0.78575677 (Mean)    Opt:  0.78128719 (Fiable)
[solver_SL3] Saving control  3/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    26.96     0.00    3   40       1000      0       1000   0.4879411    0.019214    0.146924    0.014047       0.100    0
.. Saving figure : SL3O2-1/fig_zerolevel3_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O2-1/fig_error2D3_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  4 /  5 	t=0.320 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe51984d670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe519780310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   2.64/  29.60   Opt:  0.62174004
Optim  0  iout:   1/ 10   time/tcpu:   1.12/  30.72   Opt:  0.62816733
Optim  0  iout:   2/ 10   time/tcpu:   1.11/  31.83   Opt:  0.64297950
Optim  0  iout:   3/ 10   time/tcpu:   1.11/  32.94   Opt:  0.64397985
Optim  0  iout:   4/ 10   time/tcpu:   1.11/  34.05   Opt:  0.65782470
Optim  0  iout:   5/ 10   time/tcpu:   1.11/  35.17   Opt:  0.61092609
Optim  0  iout:   6/ 10   time/tcpu:   1.11/  36.28   Opt:  0.64667439
Optim  0  iout:   7/ 10   time/tcpu:   1.11/  37.39   Opt:  0.68303955
Optim  0  iout:   8/ 10   time/tcpu:   1.11/  38.50   Opt:  0.62260634
Optim  0  iout:   9/ 10   time/tcpu:   1.11/  39.61   Opt:  0.63331038
Optim  0  iout: ---/---   time/tcpu:   1.11/  39.61   Opt:  0.63982439 (Mean)    Opt:  0.63284093 (Fiable)
[solver_SL3] Saving control  4/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    39.61     0.00    3   40       1000      0       1000   0.8584276    0.048642    0.156124    0.019359       0.100    0
.. Saving figure : SL3O2-1/fig_zerolevel4_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O2-1/fig_error2D4_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  5 /  5 	t=0.400 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7fe51984d670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7fe519780310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   3.32/  42.93   Opt:  0.53825450
Optim  0  iout:   1/ 10   time/tcpu:   1.28/  44.22   Opt:  0.55623144
Optim  0  iout:   2/ 10   time/tcpu:   1.29/  45.50   Opt:  0.56040502
Optim  0  iout:   3/ 10   time/tcpu:   1.28/  46.78   Opt:  0.56775022
Optim  0  iout:   4/ 10   time/tcpu:   1.27/  48.05   Opt:  0.55122483
Optim  0  iout:   5/ 10   time/tcpu:   1.27/  49.32   Opt:  0.59538507
Optim  0  iout:   6/ 10   time/tcpu:   1.28/  50.60   Opt:  0.55922151
Optim  0  iout:   7/ 10   time/tcpu:   1.27/  51.88   Opt:  0.58056706
Optim  0  iout:   8/ 10   time/tcpu:   1.27/  53.15   Opt:  0.55823356
Optim  0  iout:   9/ 10   time/tcpu:   1.27/  54.42   Opt:  0.52288383
Optim  0  iout: ---/---   time/tcpu:   1.27/  54.42   Opt:  0.55597711 (Mean)    Opt:  0.56027871 (Fiable)
[solver_SL3] Saving control  5/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    54.42     0.00    3   40       1000      0       1000   0.5994060    0.047403    0.500712    0.025488       0.100    0
.. Saving figure : SL3O2-1/fig_zerolevel5_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O2-1/fig_error2D5_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order2_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.



==> numrot/SL3O20/errors.txt <==
----------------------------------------------------------------------------------------------------------------------------------
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
----------------------------------------------------------------------------------------------------------------------------------
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
  2   5    11.15     0.00    3   40       1000      0       1000   0.0966237    0.000830    0.004463    0.000504       0.100    0
  2   5    26.94     0.00    3   40       1000      0       1000   0.2472209    0.000986    0.004821    0.000641       0.100    0
  2   5    47.11     0.00    3   40       1000      0       1000   0.0487508    0.001363    0.007363    0.000864       0.100    0
  2   5    74.38     0.00    3   40       1000      0       1000   0.3891740    0.001873    0.008674    0.001046       0.100    0
  2   5   106.46     0.00    3   40       1000      0       1000   0.2103518    0.003222    0.199858    0.004082       0.100    0


==> numrot/SL3O20/ltf_data.txt <==
  2	  5	0.00000000	0.00000000	3	40	1000	0	1000	0.00000000	0.00000000	0.00000000	0.00000000	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	11.15478396	0.00000000	3	40	1000	0	1000	0.09662366	0.00083024	0.00446292	0.00050370	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	26.93935227	0.00000000	3	40	1000	0	1000	0.24722087	0.00098582	0.00482052	0.00064100	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	47.10565138	0.00000000	3	40	1000	0	1000	0.04875077	0.00136271	0.00736281	0.00086356	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	74.37737536	0.00000000	3	40	1000	0	1000	0.38917398	0.00187338	0.00867367	0.00104640	0.10000000	0	1000.00000000	10000000000.00000000
  2	  5	106.46494818	0.00000000	3	40	1000	0	1000	0.21035184	0.00322181	0.19985813	0.00408237	0.10000000	0	1000.00000000	10000000000.00000000


==> numrot/SL3O20/out.txt <==
2022-07-13 22:28:49.984603: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:28:49.984622: I tensorflow/stream_executor/cuda/cudart_stub.cc:29] Ignore above cudart dlerror if you do not have a GPU set up on your machine.
TFVERSION 2.8.0
[main] ----------------------------- Loading data from data_2dextension_SL3O20 -----------------------------
[get_cmdline_Data] Getting                  dim from data_2dextension_SL3O20 :                  2 of type    <class 'int'>
[get_cmdline_Data] Getting                  Nit from data_2dextension_SL3O20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting                   t0 from data_2dextension_SL3O20 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting                    T from data_2dextension_SL3O20 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps0 from data_2dextension_SL3O20 :             1000.0 of type  <class 'float'>
[get_cmdline_Data] Getting                 eps1 from data_2dextension_SL3O20 :      10000000000.0 of type  <class 'float'>
[get_cmdline_Data] Getting               scheme from data_2dextension_SL3O20 :                SL3 of type    <class 'str'>
[get_cmdline_Data] Getting            SL2ValLag from data_2dextension_SL3O20 :               full of type    <class 'str'>
[get_cmdline_Data] Getting                order from data_2dextension_SL3O20 :                 20 of type    <class 'int'>
[get_cmdline_Data] Getting          interm_step from data_2dextension_SL3O20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting           err_thresh from data_2dextension_SL3O20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    err_thresh_global from data_2dextension_SL3O20 :                inf of type  <class 'float'>
[get_cmdline_Data] Getting              nn_user from data_2dextension_SL3O20 :                101 of type    <class 'int'>
[get_cmdline_Data] Getting            optimized from data_2dextension_SL3O20 :            control of type    <class 'str'>
[get_cmdline_Data] Getting             OBSTACLE from data_2dextension_SL3O20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                 Nlay from data_2dextension_SL3O20 :                  3 of type    <class 'int'>
[get_cmdline_Data] Getting                Nneur from data_2dextension_SL3O20 :                 40 of type    <class 'int'>
[get_cmdline_Data] Getting                 Next from data_2dextension_SL3O20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting           Next_value from data_2dextension_SL3O20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting            num_epoch from data_2dextension_SL3O20 :                100 of type    <class 'int'>
[get_cmdline_Data] Getting         nbIterFactor from data_2dextension_SL3O20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting                nbOpt from data_2dextension_SL3O20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               initLR from data_2dextension_SL3O20 :              0.001 of type  <class 'float'>
[get_cmdline_Data] Getting            batchSize from data_2dextension_SL3O20 :               1000 of type    <class 'int'>
[get_cmdline_Data] Getting         batchSizeOpt from data_2dextension_SL3O20 :               5000 of type    <class 'int'>
[get_cmdline_Data] Getting      batchSizeFactor from data_2dextension_SL3O20 :                1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         batchSizeVal from data_2dextension_SL3O20 :              10000 of type    <class 'int'>
[get_cmdline_Data] Getting                 seed from data_2dextension_SL3O20 :                 42 of type    <class 'int'>
[get_cmdline_Data] Getting             genCName from data_2dextension_SL3O20 :      FeedForward01 of type    <class 'str'>
[get_cmdline_Data] Getting             genVName from data_2dextension_SL3O20 :        FeedForward of type    <class 'str'>
[get_cmdline_Data] Getting            sizeGroup from data_2dextension_SL3O20 :                  5 of type    <class 'int'>
[get_cmdline_Data] Getting              saverep from    command line :             SL3O20 of type    <class 'str'>
[get_cmdline_Data] Getting              loadrep from data_2dextension_SL3O20 :              2dext of type    <class 'str'>
[get_cmdline_Data] Getting                LATEX from data_2dextension_SL3O20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting              MH_Vbis from data_2dextension_SL3O20 :          truncLmax of type    <class 'str'>
[get_cmdline_Data] Getting               MH_Rho from data_2dextension_SL3O20 :                  4 of type    <class 'int'>
[get_cmdline_Data] Getting        MH_Slicewidth from data_2dextension_SL3O20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_Niter from data_2dextension_SL3O20 :                500 of type    <class 'int'>
[get_cmdline_Data] Getting            MH_ShFreq from data_2dextension_SL3O20 :                 50 of type    <class 'int'>
[get_cmdline_Data] Getting           MH_ShNiter from data_2dextension_SL3O20 :                  1 of type    <class 'int'>
[get_cmdline_Data] Getting               MH_tau from data_2dextension_SL3O20 :                0.4 of type  <class 'float'>
[get_cmdline_Data] Getting             MH_drift from data_2dextension_SL3O20 :       FDgrad_abs_v of type    <class 'str'>
[get_cmdline_Data] Getting          MH_drift_ww from data_2dextension_SL3O20 :                2.0 of type  <class 'float'>
[get_cmdline_Data] Getting   MH_stop_ratio_init from data_2dextension_SL3O20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting    MH_stop_ratio_end from data_2dextension_SL3O20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting  MH_stop_ratio_start from data_2dextension_SL3O20 :                0.1 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_min from data_2dextension_SL3O20 :               -1.0 of type  <class 'float'>
[get_cmdline_Data] Getting         MH_level_max from data_2dextension_SL3O20 :                0.5 of type  <class 'float'>
[get_cmdline_Data] Getting           MH_sc_freq from data_2dextension_SL3O20 :                 10 of type    <class 'int'>
[get_cmdline_Data] Getting         MH_sc_choice from data_2dextension_SL3O20 :  dr:devUnderThresh of type    <class 'str'>
[get_cmdline_Data] Getting          MH_frozenpc from data_2dextension_SL3O20 :                0.0 of type  <class 'float'>
[get_cmdline_Data] Getting            MH_POINTS from data_2dextension_SL3O20 :                  0 of type    <class 'int'>
[get_cmdline_Data] Getting       MH_USE_OLD_PTS from data_2dextension_SL3O20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting           EXPLORE_MH from data_2dextension_SL3O20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting               RELOAD from data_2dextension_SL3O20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting                TRAIN from data_2dextension_SL3O20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting                POSTT from data_2dextension_SL3O20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting            SAVE_NETS from data_2dextension_SL3O20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SAVE_GRAPHS from data_2dextension_SL3O20 :               True of type   <class 'bool'>
[get_cmdline_Data] Getting          SHOW_GRAPHS from data_2dextension_SL3O20 :              False of type   <class 'bool'>
[get_cmdline_Data] Getting     BATCHPTS_ON_SHOW from data_2dextension_SL3O20 :              False of type   <class 'bool'>
layers     :  [40, 40, 40]
aDim       :  1 , dimension espace des controles
activation :  <function relu at 0x7f6271efd670>
list of tk :  [0.   0.08 0.16 0.24 0.32 0.4 ]
Xmin :  [[-2.5 -2.5]] , Xmax :  [[2.5 2.5]]
BaseName SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01
**************************************************************
* Initialisation of dynamics via DynFunc (for SL2/SL3)       *
**************************************************************
cp: impossible d'évaluer 'work.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'latex_table_formatter.py': Aucun fichier ou dossier de ce type
cp: impossible d'évaluer 'ltf_dnn_errors.py': Aucun fichier ou dossier de ce type
2022-07-13 22:28:51.887890: I tensorflow/stream_executor/cuda/cuda_gpu_executor.cc:936] successful NUMA node read from SysFS had negative value (-1), but there must be at least one NUMA node, so returning NUMA node zero
2022-07-13 22:28:51.888222: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudart.so.11.0'; dlerror: libcudart.so.11.0: cannot open shared object file: No such file or directory
2022-07-13 22:28:51.888314: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublas.so.11'; dlerror: libcublas.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:28:51.888393: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcublasLt.so.11'; dlerror: libcublasLt.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:28:51.888477: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcufft.so.10'; dlerror: libcufft.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:28:51.888552: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcurand.so.10'; dlerror: libcurand.so.10: cannot open shared object file: No such file or directory
2022-07-13 22:28:51.888627: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusolver.so.11'; dlerror: libcusolver.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:28:51.888701: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcusparse.so.11'; dlerror: libcusparse.so.11: cannot open shared object file: No such file or directory
2022-07-13 22:28:51.888776: W tensorflow/stream_executor/platform/default/dso_loader.cc:64] Could not load dynamic library 'libcudnn.so.8'; dlerror: libcudnn.so.8: cannot open shared object file: No such file or directory
2022-07-13 22:28:51.888791: W tensorflow/core/common_runtime/gpu/gpu_device.cc:1850] Cannot dlopen some GPU libraries. Please make sure the missing libraries mentioned above are installed properly if you would like to use GPU. Follow the guide at https://www.tensorflow.org/install/gpu for how to download and setup the required libraries for your platform.
Skipping registering GPU devices...
2022-07-13 22:28:51.889097: I tensorflow/core/platform/cpu_feature_guard.cc:151] This TensorFlow binary is optimized with oneAPI Deep Neural Network Library (oneDNN) to use the following CPU instructions in performance-critical operations:  AVX2 FMA
To enable them in other operations, rebuild TensorFlow with the appropriate compiler flags.
[solver_SL3] it  0 /  5	t=0.000 / 0.400
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5     0.00     0.00    3   40       1000      0       1000   0.0000000    0.000000    0.000000    0.000000       0.100    0
.. Saving figure : SL3O20/fig_zerolevel0_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_NNsurf0_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_error2D0_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  1 /  5 	t=0.080 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6271efd670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f6271e31310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   3.01/   3.01   Opt:  1.27268207
Optim  0  iout:   1/ 10   time/tcpu:   0.85/   3.86   Opt:  1.29818356
Optim  0  iout:   2/ 10   time/tcpu:   0.91/   4.77   Opt:  1.34349537
Optim  0  iout:   3/ 10   time/tcpu:   0.88/   5.65   Opt:  1.30176055
Optim  0  iout:   4/ 10   time/tcpu:   1.02/   6.68   Opt:  1.28278148
Optim  0  iout:   5/ 10   time/tcpu:   0.91/   7.59   Opt:  1.24855864
Optim  0  iout:   6/ 10   time/tcpu:   0.87/   8.46   Opt:  1.28165603
Optim  0  iout:   7/ 10   time/tcpu:   0.91/   9.37   Opt:  1.30084252
Optim  0  iout:   8/ 10   time/tcpu:   0.88/  10.25   Opt:  1.25017941
Optim  0  iout:   9/ 10   time/tcpu:   0.90/  11.15   Opt:  1.28900969
Optim  0  iout: ---/---   time/tcpu:   0.90/  11.15   Opt:  1.28409684 (Mean)    Opt:  1.28605366 (Fiable)
[solver_SL3] Saving control  1/ 5 ..
2022-07-13 22:29:06.567884: W tensorflow/python/util/util.cc:368] Sets are not currently considered sequences, but this may change in the future, so consider avoiding using them.
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    11.15     0.00    3   40       1000      0       1000   0.0966237    0.000830    0.004463    0.000504       0.100    0
.. Saving figure : SL3O20/fig_zerolevel1_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_NNsurf1_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_error2D1_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  2 /  5 	t=0.160 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6271efd670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f6271e31310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   3.89/  15.04   Opt:  1.04342020
Optim  0  iout:   1/ 10   time/tcpu:   1.31/  16.36   Opt:  1.03320217
Optim  0  iout:   2/ 10   time/tcpu:   1.31/  17.67   Opt:  1.03154719
Optim  0  iout:   3/ 10   time/tcpu:   1.27/  18.94   Opt:  0.97990841
Optim  0  iout:   4/ 10   time/tcpu:   1.63/  20.57   Opt:  0.99953038
Optim  0  iout:   5/ 10   time/tcpu:   1.30/  21.87   Opt:  1.02707767
Optim  0  iout:   6/ 10   time/tcpu:   1.24/  23.11   Opt:  1.02079737
Optim  0  iout:   7/ 10   time/tcpu:   1.22/  24.33   Opt:  1.00466132
Optim  0  iout:   8/ 10   time/tcpu:   1.26/  25.59   Opt:  1.01854181
Optim  0  iout:   9/ 10   time/tcpu:   1.35/  26.94   Opt:  1.00556684
Optim  0  iout: ---/---   time/tcpu:   1.35/  26.94   Opt:  1.00587988 (Mean)    Opt:  1.00552523 (Fiable)
[solver_SL3] Saving control  2/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    26.94     0.00    3   40       1000      0       1000   0.2472209    0.000986    0.004821    0.000641       0.100    0
.. Saving figure : SL3O20/fig_zerolevel2_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_NNsurf2_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_error2D2_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  3 /  5 	t=0.240 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6271efd670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f6271e31310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   5.79/  32.73   Opt:  0.72679758
Optim  0  iout:   1/ 10   time/tcpu:   1.60/  34.33   Opt:  0.74308985
Optim  0  iout:   2/ 10   time/tcpu:   1.60/  35.92   Opt:  0.75924355
Optim  0  iout:   3/ 10   time/tcpu:   1.60/  37.52   Opt:  0.76639611
Optim  0  iout:   4/ 10   time/tcpu:   1.60/  39.12   Opt:  0.77410489
Optim  0  iout:   5/ 10   time/tcpu:   1.58/  40.70   Opt:  0.82862002
Optim  0  iout:   6/ 10   time/tcpu:   1.59/  42.29   Opt:  0.75843555
Optim  0  iout:   7/ 10   time/tcpu:   1.60/  43.89   Opt:  0.81812280
Optim  0  iout:   8/ 10   time/tcpu:   1.59/  45.48   Opt:  0.79879141
Optim  0  iout:   9/ 10   time/tcpu:   1.63/  47.11   Opt:  0.80598688
Optim  0  iout: ---/---   time/tcpu:   1.63/  47.11   Opt:  0.78167880 (Mean)    Opt:  0.77827251 (Fiable)
[solver_SL3] Saving control  3/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    47.11     0.00    3   40       1000      0       1000   0.0487508    0.001363    0.007363    0.000864       0.100    0
.. Saving figure : SL3O20/fig_zerolevel3_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_NNsurf3_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_error2D3_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  4 /  5 	t=0.320 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6271efd670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f6271e31310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   8.37/  55.48   Opt:  0.61369002
Optim  0  iout:   1/ 10   time/tcpu:   2.21/  57.69   Opt:  0.61870116
Optim  0  iout:   2/ 10   time/tcpu:   2.14/  59.83   Opt:  0.63503152
Optim  0  iout:   3/ 10   time/tcpu:   2.16/  61.99   Opt:  0.63804841
Optim  0  iout:   4/ 10   time/tcpu:   2.35/  64.33   Opt:  0.64400077
Optim  0  iout:   5/ 10   time/tcpu:   2.18/  66.51   Opt:  0.60067570
Optim  0  iout:   6/ 10   time/tcpu:   1.96/  68.48   Opt:  0.63845992
Optim  0  iout:   7/ 10   time/tcpu:   1.96/  70.44   Opt:  0.64171267
Optim  0  iout:   8/ 10   time/tcpu:   1.97/  72.41   Opt:  0.59268445
Optim  0  iout:   9/ 10   time/tcpu:   1.97/  74.38   Opt:  0.61315894
Optim  0  iout: ---/---   time/tcpu:   1.97/  74.38   Opt:  0.61511427 (Mean)    Opt:  0.61128420 (Fiable)
[solver_SL3] Saving control  4/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5    74.38     0.00    3   40       1000      0       1000   0.3891740    0.001873    0.008674    0.001046       0.100    0
.. Saving figure : SL3O20/fig_zerolevel4_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_NNsurf4_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_error2D4_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
[solver_SL3] it  5 /  5 	t=0.400 / 0.400
----------------------------------------------------------------------
[class FeedForward01 - init] activation        : <function relu at 0x7f6271efd670>
[class FeedForward01 - init] output_activation : <function sigmoid at 0x7f6271e31310> (derniere couche)
----------------------------------------------------------------------
Optim  0  iout:   0/ 10   time/tcpu:   9.39/  83.77   Opt:  0.51892501
Optim  0  iout:   1/ 10   time/tcpu:   2.57/  86.34   Opt:  0.53751850
Optim  0  iout:   2/ 10   time/tcpu:   2.49/  88.83   Opt:  0.54209942
Optim  0  iout:   3/ 10   time/tcpu:   2.80/  91.63   Opt:  0.55118895
Optim  0  iout:   4/ 10   time/tcpu:   2.39/  94.03   Opt:  0.53220922
Optim  0  iout:   5/ 10   time/tcpu:   2.53/  96.56   Opt:  0.57569408
Optim  0  iout:   6/ 10   time/tcpu:   2.50/  99.05   Opt:  0.54198080
Optim  0  iout:   7/ 10   time/tcpu:   2.51/ 101.56   Opt:  0.56014383
Optim  0  iout:   8/ 10   time/tcpu:   2.57/ 104.13   Opt:  0.54008532
Optim  0  iout:   9/ 10   time/tcpu:   2.33/ 106.46   Opt:  0.50432426
Optim  0  iout: ---/---   time/tcpu:   2.33/ 106.46   Opt:  0.53684199 (Mean)    Opt:  0.54061180 (Fiable)
[solver_SL3] Saving control  5/ 5 ..
[solver_SL3] .. Done
dim Nit     tcpu  MH_tcpu  lay neur  batchSize   Nobs   train/it       errLI       errL1    errLIloc    errL1loc   err_tresh   MH
  2   5   106.46     0.00    3   40       1000      0       1000   0.2103518    0.003222    0.199858    0.004082       0.100    0
.. Saving figure : SL3O20/fig_zerolevel5_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_NNsurf5_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
.. Saving figure : SL3O20/fig_error2D5_SL3_D2_Nit5_Arelu_Neu40_Lay3_Next10_Order20_Batch1000_MH0_VbistruncLmax_nbOpt1_FeedForward01.png
Programme ended normally.

